Entropy Stable Discontinuous Galerkin Schemes on Moving Meshes with Summation-by-Parts Property for Hyperbolic Conservation Laws

This work is focused on the entropy analysis of a semi-discrete nodal discontinuous Galerkin spectral element method (DGSEM) on moving meshes for hyperbolic conservation laws. The DGSEM is constructed with a local tensor-product Lagrange-polynomial basis computed from Legendre-Gauss-Lobatto (LGL) points. Furthermore, the collocation of interpolation and quadrature nodes is used in the spatial discretization. This approach leads to discrete derivative approximations in space that are summation-by-parts (SBP) operators. On a static mesh, the SBP property and suitable two-point flux functions, which satisfy the entropy condition from Tadmor, allow to mimic results from the continuous entropy analysis on the discrete level. In this paper, Tadmor's condition is extended to the moving mesh framework. Based on the moving mesh entropy condition, entropy conservative two-point flux functions for the homogeneous shallow water equations and the compressible Euler equations are constructed. Furthermore, it will be proven that the semi-discrete moving mesh DGSEM is an entropy conservative scheme when a two-point flux function, which satisfies the moving mesh entropy condition, is applied in the split form DG framework. This proof does not require any exactness of quadrature in the spatial integrals of the variational form. Nevertheless, entropy conservation is not sufficient to tame discontinuities in the numerical solution and thus the entropy conservative moving mesh DGSEM is modified by adding numerical dissipation matrices to the entropy conservative fluxes. Then, the method becomes entropy stable such that the discrete mathematical entropy is bounded at any time by its initial and boundary data when the boundary conditions are specified appropriately. The theoretical properties of the moving mesh DGSEM will be validated by numerical experiments for the compressible Euler equations.

==> TVGRE1600N3CFL0_25DisWintersEntropyError.txt <==
0.024917	0.000000
0.049738	0.000000
0.074476	0.000000
0.099139	0.000000
0.123760	0.000000
0.148366	0.000000
0.172926	0.000000
0.197457	0.000000
0.221987	-0.000000
0.246511	-0.000000
0.271006	-0.000000
0.295492	-0.000000
0.319980	-0.000000
0.344489	-0.000000
0.369029	-0.000000
0.393589	-0.000000
0.418193	-0.000000
0.442862	-0.000000
0.467616	-0.000000
0.492459	-0.000000
0.517361	-0.000000
0.542248	0.000000
0.567052	0.000000
0.591777	0.000000
0.616449	0.000000
0.641076	0.000000
0.665676	0.000000
0.690278	0.000000
0.714872	-0.000000
0.739412	-0.000000
0.763892	-0.000000
0.788338	-0.000000
0.812784	-0.000000
0.837262	-0.000000
0.861761	-0.000000
0.886272	-0.000000
0.910819	-0.000000
0.935428	-0.000000
0.960124	-0.000000
0.984910	-0.000000
1.009748	-0.000000
1.034610	-0.000000
1.059418	-0.000000
1.084137	-0.000000
1.108793	-0.000000
1.133413	-0.000000
1.158003	-0.000000
1.182597	-0.000000
1.207210	-0.000000
1.231754	-0.000000
1.256225	-0.000000
1.280651	-0.000000
1.305067	-0.000000
1.329506	-0.000000
1.353956	-0.000000
1.378417	-0.000000
1.402919	-0.000000
1.427475	-0.000000
1.452108	-0.000000
1.476832	-0.000000
1.501613	-0.000000
1.526413	-0.000000
1.551187	-0.000000
1.575895	-0.000000
1.600526	-0.000000
1.625112	-0.000000
1.649656	-0.000000
1.674191	-0.000000
1.698760	-0.000000
1.723330	-0.000000
1.747814	-0.000000
1.772243	-0.000000
1.796649	-0.000000
1.821068	-0.000000
1.845495	-0.000000
1.869920	-0.000000
1.894382	-0.000000
1.918900	-0.000000
1.943488	-0.000000
1.968155	-0.000000
1.992868	-0.000000
2.017613	-0.000000
2.042341	-0.000000
2.067024	-0.000000
2.091646	-0.000000
2.116214	-0.000000
2.140733	-0.000000
2.165229	-0.000000
2.189741	-0.000000
2.214289	-0.000000
2.238803	-0.000000
2.263251	-0.000000
2.287665	-0.000000
2.312079	-0.000000
2.336498	-0.000000
2.360904	-0.000000
2.385334	-0.000000
2.409821	-0.000000
2.434375	-0.000000
2.458998	-0.000000
2.483660	-0.000000
2.508361	-0.000000
2.533050	-0.000000
2.557706	-0.000000
2.582309	-0.000000
2.606867	-0.000000
2.631374	-0.000000
2.655820	-0.000000
2.680199	-0.000000
2.704539	-0.000000
2.728867	-0.000000
2.753212	-0.000000
2.777586	-0.000000
2.802000	-0.000000
2.826423	-0.000000
2.850821	-0.000000
2.875229	-0.000000
2.899682	-0.000000
2.924205	-0.000000
2.948791	-0.000000
2.973412	-0.000000
2.998078	-0.000000
3.022740	-0.000000
3.047380	-0.000000
3.071966	-0.000000
3.096480	-0.000000
3.120882	-0.000000
3.145189	-0.000000
3.169421	-0.000000
3.193603	-0.000000
3.217762	-0.000000
3.241919	-0.000000
3.266083	-0.000000
3.290280	-0.000000
3.314530	-0.000001
3.338853	-0.000001
3.363248	-0.000001
3.387676	-0.000001
3.412165	-0.000001
3.436715	-0.000001
3.461306	-0.000001
3.485930	-0.000001
3.510585	-0.000001
3.535200	-0.000001
3.559733	-0.000001
3.584148	-0.000001
3.608454	-0.000001
3.632662	-0.000001
3.656791	-0.000001
3.680856	-0.000002
3.704877	-0.000002
3.728876	-0.000002
3.752875	-0.000002
3.776896	-0.000002
3.800949	-0.000002
3.825055	-0.000002
3.849238	-0.000002
3.873491	-0.000003
3.897818	-0.000003
3.922215	-0.000003
3.946660	-0.000003
3.971121	-0.000004
3.995533	-0.000004
4.019867	-0.000004
4.044102	-0.000004
4.068225	-0.000005
4.092239	-0.000005
4.116144	-0.000005
4.139941	-0.000006
4.163647	-0.000006
4.187280	-0.000006
4.210861	-0.000007
4.234409	-0.000007
4.257945	-0.000007
4.281491	-0.000008
4.305065	-0.000008
4.328686	-0.000009
4.352371	-0.000009
4.376132	-0.000010
4.399976	-0.000010
4.423897	-0.000011
4.447897	-0.000011
4.471940	-0.000012
4.495899	-0.000013
4.519759	-0.000014
4.543527	-0.000014
4.567211	-0.000015
4.590803	-0.000016
4.614317	-0.000017
4.637768	-0.000018
4.661175	-0.000019
4.684556	-0.000020
4.707931	-0.000021
4.731318	-0.000022
4.754739	-0.000023
4.778211	-0.000024
4.801752	-0.000025
4.825380	-0.000026
4.849088	-0.000027
4.872877	-0.000028
4.896775	-0.000029
4.920803	-0.000030
4.944935	-0.000031
4.969076	-0.000032
4.993131	-0.000033
5.017107	-0.000034
5.040973	-0.000036
5.064733	-0.000037
5.088412	-0.000038
5.112029	-0.000039
5.135596	-0.000040
5.159134	-0.000041
5.182669	-0.000042
5.206227	-0.000043
5.229811	-0.000044
5.253373	-0.000045
5.276925	-0.000047
5.300492	-0.000048
5.324101	-0.000049
5.347754	-0.000050
5.371461	-0.000051
5.395243	-0.000052
5.419121	-0.000053
5.443042	-0.000054
5.466934	-0.000056
5.490726	-0.000057
5.514395	-0.000058
5.537947	-0.000060
5.561374	-0.000061
5.584712	-0.000063
5.608000	-0.000064
5.631265	-0.000066
5.654506	-0.000067
5.677744	-0.000069
5.701013	-0.000070
5.724342	-0.000072
5.747754	-0.000073
5.771211	-0.000075
5.794698	-0.000076
5.818204	-0.000077
5.841730	-0.000079
5.865315	-0.000080
5.888956	-0.000082
5.912603	-0.000084
5.936212	-0.000085
5.959691	-0.000087
5.983071	-0.000089
6.006387	-0.000091
6.029659	-0.000093
6.052913	-0.000095
6.076168	-0.000097
6.099443	-0.000099
6.122683	-0.000101
6.145863	-0.000102
6.168964	-0.000104
6.192018	-0.000106
6.215062	-0.000108
6.238101	-0.000110
6.261161	-0.000111
6.284253	-0.000113
6.307426	-0.000115
6.330717	-0.000117
6.354044	-0.000119
6.377366	-0.000121
6.400727	-0.000123
6.424148	-0.000125
6.447475	-0.000128
6.470677	-0.000130
6.493800	-0.000133
6.516871	-0.000135
6.539871	-0.000138
6.562854	-0.000141
6.585902	-0.000143
6.609029	-0.000146
6.632175	-0.000148
6.655291	-0.000151
6.678422	-0.000153
6.701593	-0.000156
6.724782	-0.000158
6.747963	-0.000161
6.771124	-0.000163
6.794251	-0.000165
6.817376	-0.000168
6.840482	-0.000170
6.863572	-0.000172
6.886678	-0.000175
6.909834	-0.000177
6.933085	-0.000180
6.956308	-0.000183
6.979379	-0.000186
7.002236	-0.000188
7.024994	-0.000191
7.047779	-0.000194
7.070713	-0.000197
7.093878	-0.000200
7.117199	-0.000204
7.140599	-0.000207
7.163957	-0.000210
7.187286	-0.000213
7.210571	-0.000216
7.233811	-0.000219
7.257026	-0.000222
7.280229	-0.000224
7.303452	-0.000227
7.326740	-0.000230
7.350122	-0.000233
7.373518	-0.000236
7.396947	-0.000239
7.420438	-0.000242
7.443913	-0.000245
7.467357	-0.000249
7.490655	-0.000252
7.513791	-0.000256
7.536825	-0.000259
7.559846	-0.000262
7.582956	-0.000266
7.606203	-0.000269
7.629407	-0.000273
7.652561	-0.000276
7.675686	-0.000279
7.698806	-0.000283
7.721951	-0.000286
7.745140	-0.000289
7.768404	-0.000292
7.791766	-0.000295
7.815187	-0.000298
7.838593	-0.000301
7.862017	-0.000304
7.885384	-0.000308
7.908672	-0.000311
7.931948	-0.000315
7.955284	-0.000319
7.978645	-0.000323
8.002056	-0.000327
8.025467	-0.000331
8.048867	-0.000335
8.072147	-0.000339
8.095330	-0.000343
8.118517	-0.000347
8.141734	-0.000351
8.164873	-0.000355
8.187951	-0.000359
8.211015	-0.000362
8.234091	-0.000366
8.257171	-0.000370
8.280269	-0.000373
8.303414	-0.000377
8.326569	-0.000380
8.349701	-0.000384
8.372699	-0.000388
8.395625	-0.000392
8.418605	-0.000396
8.441723	-0.000401
8.464894	-0.000405
8.488078	-0.000410
8.511310	-0.000415
8.534384	-0.000420
8.557274	-0.000424
8.580142	-0.000429
8.603135	-0.000433
8.626287	-0.000438
8.649581	-0.000442
8.673004	-0.000446
8.696472	-0.000450
8.719921	-0.000454
8.743272	-0.000457
8.766569	-0.000461
8.789861	-0.000464
8.813157	-0.000468
8.836494	-0.000472
8.859833	-0.000475
8.883119	-0.000479
8.906380	-0.000483
8.929671	-0.000488
8.953046	-0.000492
8.976466	-0.000497
8.999794	-0.000502
9.023076	-0.000506
9.046407	-0.000511
9.069872	-0.000516
9.093393	-0.000520
9.116884	-0.000525
9.140259	-0.000529
9.163569	-0.000533
9.186856	-0.000537
9.210154	-0.000540
9.233483	-0.000544
9.256843	-0.000547
9.280213	-0.000551
9.303560	-0.000554
9.326926	-0.000558
9.350344	-0.000562
9.373769	-0.000565
9.397215	-0.000570
9.420620	-0.000574
9.444044	-0.000578
9.467490	-0.000583
9.490923	-0.000587
9.514372	-0.000592
9.537833	-0.000596
9.561342	-0.000601
9.584807	-0.000605
9.608233	-0.000610
9.631656	-0.000614
9.655104	-0.000618
9.678551	-0.000622
9.701955	-0.000625
9.725336	-0.000628
9.748665	-0.000632
9.771946	-0.000635
9.795209	-0.000638
9.818479	-0.000641
9.841780	-0.000644
9.865152	-0.000647
9.888571	-0.000650
9.911988	-0.000654
9.935452	-0.000658
9.959031	-0.000661
9.982675	-0.000665
10.006344	-0.000669
10.030037	-0.000673
10.053747	-0.000677
10.077379	-0.000680
10.100898	-0.000684
10.124342	-0.000687
10.147770	-0.000691
10.171139	-0.000694
10.194483	-0.000697
10.217850	-0.000700
10.241274	-0.000702
10.264746	-0.000705
10.288281	-0.000708
10.311847	-0.000711
10.335426	-0.000714
10.359008	-0.000717
10.382605	-0.000720
10.406141	-0.000723
10.429647	-0.000726
10.453156	-0.000730
10.476741	-0.000734
10.500418	-0.000738
10.524085	-0.000741
10.547758	-0.000745
10.571463	-0.000749
10.595118	-0.000752
10.618709	-0.000756
10.642199	-0.000759
10.665617	-0.000762
10.689012	-0.000765
10.712396	-0.000768
10.735798	-0.000771
10.759247	-0.000773
10.782687	-0.000776
10.806087	-0.000779
10.829482	-0.000781
10.852919	-0.000784
10.876444	-0.000787
10.900051	-0.000790
10.923730	-0.000793
10.947465	-0.000796
10.971170	-0.000799
10.994841	-0.000803
11.018503	-0.000806
11.042147	-0.000810
11.065760	-0.000813
11.089376	-0.000816
11.112979	-0.000819
11.136545	-0.000823
11.160112	-0.000825
11.183713	-0.000828
11.207362	-0.000831
11.230969	-0.000834
11.254453	-0.000836
11.277846	-0.000838
11.301181	-0.000841
11.324497	-0.000843
11.347832	-0.000846
11.371148	-0.000849
11.394448	-0.000851
11.417779	-0.000854
11.441186	-0.000857
11.464750	-0.000861
11.488512	-0.000864
11.512489	-0.000867
11.536491	-0.000871
11.560442	-0.000874
11.584244	-0.000878
11.607936	-0.000881
11.631561	-0.000884
11.655164	-0.000886
11.678783	-0.000889
11.702454	-0.000892
11.726169	-0.000894
11.749900	-0.000896
11.773589	-0.000899
11.797212	-0.000901
11.820773	-0.000903
11.844294	-0.000905
11.867825	-0.000908
11.891413	-0.000910
11.915087	-0.000913
11.938878	-0.000915
11.962694	-0.000918
11.986568	-0.000921
12.010446	-0.000924
12.034306	-0.000927
12.058188	-0.000930
12.082076	-0.000933
12.105880	-0.000936
12.129569	-0.000938
12.153171	-0.000941
12.176716	-0.000943
12.200223	-0.000945
12.223692	-0.000948
12.247144	-0.000950
12.270608	-0.000952
12.294110	-0.000954
12.317675	-0.000956
12.341299	-0.000958
12.364992	-0.000960
12.388725	-0.000962
12.412404	-0.000965
12.436091	-0.000967
12.459859	-0.000970
12.483752	-0.000973
12.507671	-0.000976
12.531600	-0.000979
12.555445	-0.000981
12.579237	-0.000984
12.603036	-0.000987
12.626864	-0.000990
12.650707	-0.000992
12.674579	-0.000995
12.698461	-0.000997
12.722309	-0.000999
12.746142	-0.001001
12.769972	-0.001003
12.793831	-0.001005
12.817729	-0.001007
12.841678	-0.001009
12.865660	-0.001011
12.889606	-0.001013
12.913503	-0.001015
12.937410	-0.001017
12.961315	-0.001020
12.985248	-0.001022
13.000000	-0.001024


==> TVGRE1600N3CFL0_25NoDisEntropyError.txt <==
0.024917	0.000000
0.049738	0.000000
0.074476	0.000000
0.099139	0.000000
0.123759	0.000000
0.148366	0.000000
0.172925	0.000000
0.197457	0.000000
0.221987	-0.000000
0.246511	-0.000000
0.271005	-0.000000
0.295491	-0.000000
0.319979	-0.000000
0.344488	-0.000000
0.369027	-0.000000
0.393587	-0.000000
0.418191	-0.000000
0.442860	-0.000000
0.467614	-0.000000
0.492457	-0.000000
0.517359	-0.000000
0.542246	0.000000
0.567050	0.000000
0.591774	0.000000
0.616447	0.000000
0.641073	0.000000
0.665673	0.000000
0.690275	0.000000
0.714869	0.000000
0.739409	-0.000000
0.763888	-0.000000
0.788334	-0.000000
0.812780	-0.000000
0.837257	-0.000000
0.861756	-0.000000
0.886266	-0.000000
0.910813	-0.000000
0.935422	-0.000000
0.960118	-0.000000
0.984903	-0.000000
1.009740	-0.000000
1.034602	0.000000
1.059410	0.000000
1.084130	0.000000
1.108785	0.000000
1.133407	0.000000
1.157997	0.000000
1.182591	0.000000
1.207204	-0.000000
1.231747	-0.000000
1.256218	-0.000000
1.280644	-0.000000
1.305060	-0.000000
1.329499	-0.000000
1.353949	-0.000000
1.378410	-0.000000
1.402912	-0.000000
1.427467	-0.000000
1.452100	-0.000000
1.476824	-0.000000
1.501605	-0.000000
1.526406	-0.000000
1.551179	-0.000000
1.575888	0.000000
1.600521	0.000000
1.625107	0.000000
1.649651	0.000000
1.674187	0.000000
1.698756	-0.000000
1.723327	-0.000000
1.747812	-0.000000
1.772241	-0.000000
1.796648	-0.000000
1.821067	-0.000000
1.845494	-0.000000
1.869919	-0.000000
1.894380	-0.000000
1.918898	-0.000000
1.943486	-0.000000
1.968153	-0.000000
1.992866	-0.000000
2.017612	-0.000000
2.042341	-0.000000
2.067026	0.000000
2.091651	0.000000
2.116219	0.000000
2.140739	0.000000
2.165236	0.000000
2.189752	0.000000
2.214300	-0.000000
2.238815	-0.000000
2.263263	-0.000000
2.287678	-0.000000
2.312093	-0.000000
2.336511	-0.000000
2.360916	-0.000000
2.385345	-0.000000
2.409831	-0.000000
2.434384	-0.000000
2.459008	-0.000000
2.483670	-0.000000
2.508372	-0.000000
2.533061	-0.000000
2.557720	0.000000
2.582326	0.000000
2.606885	0.000000
2.631399	0.000000
2.655839	0.000000
2.680213	0.000000
2.704548	0.000000
2.728872	-0.000000
2.753213	-0.000000
2.777600	-0.000000
2.802020	-0.000000
2.826444	-0.000000
2.850842	-0.000000
2.875250	-0.000000
2.899702	-0.000000
2.924222	-0.000000
2.948810	-0.000000
2.973432	-0.000000
2.998098	-0.000000
3.022757	0.000000
3.047388	0.000000
3.071978	0.000000
3.096489	0.000000
3.120884	0.000000
3.145182	0.000000
3.169406	0.000000
3.193584	0.000000
3.217740	0.000000
3.241899	-0.000000
3.266068	-0.000000
3.290271	-0.000000
3.314529	-0.000000
3.338860	-0.000000
3.363248	-0.000000
3.387665	-0.000000
3.412144	-0.000000
3.436690	-0.000000
3.461278	-0.000000
3.485899	-0.000000
3.510538	0.000000
3.535127	0.000000
3.559671	0.000000
3.584113	0.000000
3.608430	0.000000
3.632633	0.000000
3.656735	0.000000
3.680755	0.000000
3.704712	0.000000
3.728631	0.000000
3.752535	-0.000000
3.776451	-0.000000
3.800404	-0.000000
3.824419	-0.000000
3.848520	-0.000000
3.872682	-0.000000
3.896853	-0.000000
3.921055	-0.000000
3.945314	-0.000000
3.969655	-0.000000
3.994031	-0.000000
4.018351	0.000000
4.042553	0.000000
4.066602	0.000000
4.090518	0.000000
4.114319	0.000000
4.138029	0.000000
4.161671	0.000000
4.185269	0.000000
4.208791	0.000000
4.232229	0.000000
4.255579	-0.000000
4.278846	-0.000000
4.302009	-0.000000
4.325114	-0.000000
4.348230	-0.000000
4.371417	-0.000000
4.394691	-0.000000
4.418019	-0.000000
4.441306	-0.000000
4.464505	-0.000000
4.487451	-0.000000
4.510289	0.000000
4.533116	0.000000
4.555898	0.000000
4.578690	0.000000
4.601503	0.000000
4.624425	0.000000
4.647222	0.000000
4.669806	0.000000
4.692449	0.000000
4.715270	0.000000
4.738040	0.000000
4.760759	-0.000000
4.783309	-0.000000
4.805697	-0.000000
4.828056	-0.000000
4.850665	-0.000000
4.873361	-0.000000
4.895479	-0.000000
4.917069	-0.000000
4.938216	-0.000000
4.958995	-0.000000
4.979483	0.000000
5.000745	0.000000
5.022246	0.000000
5.043390	0.000000
5.063808	0.000000
5.084640	0.000000
5.105875	0.000000
5.126838	0.000000
5.147530	0.000000
5.168372	0.000000
5.189446	0.000000
5.210553	0.000000
5.230980	0.000000
5.250981	0.000000
5.270972	0.000000
5.291513	0.000000
5.312144	0.000000
5.332803	0.000000
5.353232	0.000000
5.373293	0.000000
5.393509	0.000000
5.413385	0.000000
5.433466	0.000000
5.453713	0.000000
5.473147	0.000000
5.492526	0.000000
5.512387	0.000000
5.532901	0.000000
5.553228	0.000000
5.572957	0.000000
5.592254	0.000000
5.612705	0.000000
5.632433	0.000000
5.651055	0.000000
5.669665	0.000000
5.688774	0.000000
5.707794	0.000000
5.726428	0.000000
5.746359	0.000000
5.766290	0.000000
5.786169	0.000000
5.805490	0.000000
5.824614	0.000000
5.844368	0.000000
5.863552	0.000000
5.882147	0.000000
5.901388	0.000000
5.920502	0.000000
5.939234	0.000000
5.958737	0.000000
5.978273	0.000000
5.997463	0.000000
6.015122	0.000000
6.033107	0.000000
6.052460	0.000000
6.071607	0.000000
6.090253	0.000000
6.109544	0.000000
6.129392	0.000000
6.148523	0.000000
6.167764	0.000000
6.186806	0.000000
6.206324	0.000000
6.226240	0.000000
6.245571	0.000000
6.264445	0.000000
6.282980	0.000000
6.301602	0.000000
6.320173	0.000000
6.338767	0.000000
6.357202	0.000000
6.375507	0.000000
6.392680	0.000000
6.409823	0.000000
6.428140	0.000000
6.445248	0.000000
6.463384	0.000000
6.482506	0.000000
6.501531	0.000000
6.519764	0.000000
6.538240	0.000000
6.556815	0.000000
6.575103	0.000000
6.593468	0.000000
6.612034	0.000000
6.630709	0.000000
6.649004	0.000000
6.666755	0.000000
6.683679	0.000000
6.701671	0.000000
6.719783	0.000000
6.737713	0.000000
6.755443	0.000000
6.773068	0.000000
6.789766	0.000000
6.807227	0.000000
6.824807	0.000000
6.842405	0.000000
6.859988	0.000000
6.878098	0.000000
6.895543	0.000000
6.913436	0.000000
6.931793	0.000000
6.949586	0.000000
6.967580	0.000000
6.985248	0.000000
7.002857	0.000000
7.020653	0.000000
7.038237	0.000000
7.055913	0.000000
7.073399	0.000000
7.090486	0.000000
7.107959	0.000000
7.125573	0.000000
7.143516	0.000000
7.161968	0.000000
7.179338	0.000000
7.196795	0.000000
7.214409	0.000000
7.232282	0.000000
7.250515	0.000000
7.268282	0.000000
7.286139	0.000000
7.304226	0.000000
7.322293	0.000000
7.339910	0.000000
7.357619	0.000000
7.375204	0.000000
7.392775	0.000000
7.410346	0.000000
7.428077	0.000000
7.445935	0.000000
7.463989	0.000000
7.481775	0.000000
7.499702	0.000000
7.517448	0.000000
7.534609	0.000000
7.552649	0.000000
7.571031	0.000000
7.589032	0.000000
7.607292	0.000000
7.625212	0.000000
7.643429	0.000000
7.661684	0.000000
7.679644	0.000000
7.697527	0.000000
7.715121	0.000000
7.732759	0.000000
7.750083	0.000000
7.767638	0.000000
7.785269	0.000000
7.802754	0.000000
7.820173	0.000000
7.837545	0.000000
7.855508	0.000000
7.872835	0.000000
7.890522	0.000000
7.908150	0.000000
7.925149	0.000000
7.941568	0.000000
7.958614	0.000000
7.975176	0.000000
7.992730	0.000000
8.010410	0.000000
8.028290	0.000000
8.046308	0.000000
8.064319	0.000000
8.082256	0.000000
8.100308	0.000000
8.118490	0.000000
8.136469	0.000000
8.154182	0.000000
8.171624	0.000000
8.189712	0.000000
8.207563	0.000000
8.225239	0.000000
8.242820	0.000000
8.260223	0.000000
8.277540	0.000000
8.294794	0.000000
8.312372	0.000000
8.330159	0.000000
8.347993	0.000000
8.365348	0.000000
8.383103	0.000000
8.400464	0.000000
8.416933	0.000000
8.434470	0.000000
8.452247	0.000000
8.469532	0.000000
8.487238	0.000000
8.504846	0.000000
8.522056	0.000000
8.540009	0.000000
8.557806	0.000000
8.575381	0.000000
8.592854	0.000000
8.610681	0.000000
8.628585	0.000000
8.646137	0.000000
8.663859	0.000000
8.681402	0.000000
8.698992	0.000000
8.716594	0.000000
8.734124	0.000000
8.751986	0.000000
8.769617	0.000000
8.786313	0.000000
8.803527	0.000000
8.821517	0.000000
8.839018	0.000000
8.856448	0.000000
8.873560	0.000000
8.891219	0.000000
8.908533	0.000000
8.926519	0.000000
8.944376	0.000000
8.962252	0.000000
8.979940	0.000000
8.997660	0.000000
9.015376	0.000000
9.033217	0.000000
9.051265	0.000000
9.068687	0.000000
9.085585	0.000000
9.102878	0.000000
9.120600	0.000000
9.138447	0.000000
9.156426	0.000000
9.174004	0.000000
9.191644	0.000000
9.209165	0.000000
9.226058	0.000000
9.243417	0.000000
9.260317	0.000000
9.277695	0.000000
9.294913	0.000000
9.312116	0.000000
9.329662	0.000000
9.347308	0.000000
9.365022	0.000000
9.382791	0.000000
9.400541	0.000000
9.418714	0.000000
9.436472	0.000000
9.453774	0.000000
9.471303	0.000000
9.488579	0.000000
9.506119	0.000000
9.523456	0.000000
9.541464	0.000000
9.559318	0.000000
9.577029	0.000000
9.594952	0.000000
9.612634	0.000000
9.630360	0.000000
9.648256	0.000000
9.665687	0.000000
9.682316	0.000000
9.699301	0.000000
9.715973	0.000000
9.732726	0.000000
9.750336	0.000000
9.767182	0.000000
9.784701	0.000000
9.802042	0.000000
9.819238	0.000000
9.837070	0.000000
9.854702	0.000000
9.872021	0.000000
9.889701	0.000000
9.907701	0.000000
9.925717	0.000000
9.943151	0.000000
9.960582	0.000000
9.978491	0.000000
9.996046	0.000000
10.013966	0.000000
10.031665	0.000000
10.049198	0.000000
10.066949	0.000000
10.084963	0.000000
10.102934	0.000000
10.120740	0.000000
10.138587	0.000000
10.156399	0.000000
10.173769	0.000000
10.191335	0.000000
10.208734	0.000000
10.226078	0.000000
10.243321	0.000000
10.261045	0.000000
10.278861	0.000000
10.296328	0.000000
10.313767	0.000000
10.331298	0.000000
10.348516	0.000000
10.366066	0.000000
10.383834	0.000000
10.400892	0.000000
10.418892	0.000000
10.436979	0.000000
10.455159	0.000000
10.472803	0.000000
10.490471	0.000000
10.508255	0.000000
10.526212	0.000000
10.544285	0.000000
10.562239	0.000000
10.580135	0.000000
10.598167	0.000000
10.615079	0.000000
10.632029	0.000000
10.649097	0.000000
10.666696	0.000000
10.684190	0.000000
10.701785	0.000000
10.719366	0.000000
10.736436	0.000000
10.753858	0.000000
10.771363	0.000000
10.789074	0.000000
10.806755	0.000000
10.824373	0.000000
10.841987	0.000000
10.859746	0.000000
10.877651	0.000000
10.895423	0.000000
10.913227	0.000000
10.930907	0.000000
10.948787	0.000000
10.966581	0.000000
10.984370	0.000000
11.002146	0.000000
11.019911	0.000000
11.037869	0.000000
11.055343	0.000000
11.073121	0.000000
11.091117	0.000000
11.108855	0.000000
11.126679	0.000000
11.144285	0.000000
11.161404	0.000000
11.178210	0.000000
11.195886	0.000000
11.213258	0.000000
11.230251	0.000000
11.247118	0.000000
11.264748	0.000000
11.282502	0.000000
11.300083	0.000000
11.317259	0.000000
11.334611	0.000000
11.351685	0.000000
11.369038	0.000000
11.386695	0.000000
11.403635	0.000000
11.420888	0.000000
11.438958	0.000000
11.456726	0.000000
11.474202	0.000000
11.491949	0.000000
11.509781	0.000000
11.527687	0.000000
11.545655	0.000000
11.563415	0.000000
11.581335	0.000000
11.599052	0.000000
11.616642	0.000000
11.634464	0.000000
11.652147	0.000000
11.669476	0.000000
11.686917	0.000000
11.704461	0.000000
11.721973	0.000000
11.739630	0.000000
11.756069	0.000000
11.772509	0.000000
11.790094	0.000000
11.807885	0.000000
11.825545	0.000000
11.842947	0.000000
11.860062	0.000000
11.877351	0.000000
11.894838	0.000000
11.912427	0.000000
11.930251	0.000000
11.947955	0.000000
11.966014	0.000000
11.983761	0.000000
12.001812	0.000000
12.019875	0.000000
12.037594	0.000000
12.055492	0.000000
12.073131	0.000000
12.091104	0.000000
12.108683	0.000000
12.126100	0.000000
12.143473	0.000000
12.161045	0.000000
12.178538	0.000000
12.195892	0.000000
12.213439	0.000000
12.230808	0.000000
12.247991	0.000000
12.265276	0.000000
12.282764	0.000000
12.300482	0.000000
12.317624	0.000000
12.334627	0.000000
12.351862	0.000000
12.369442	0.000000
12.387174	0.000000
12.404921	0.000000
12.422762	0.000000
12.440868	0.000000
12.458586	0.000000
12.476148	0.000000
12.494107	0.000000
12.512225	0.000000
12.530478	0.000000
12.548547	0.000000
12.566421	0.000000
12.582970	0.000000
12.599927	0.000000
12.617328	0.000000
12.634750	0.000000
12.652811	0.000000
12.670760	0.000000
12.688712	0.000000
12.706390	0.000000
12.723611	0.000000
12.741098	0.000000
12.758736	0.000000
12.776509	0.000000
12.794321	0.000000
12.811354	0.000000
12.828446	0.000000
12.845936	0.000000
12.863610	0.000000
12.881020	0.000000
12.898656	0.000000
12.916406	0.000000
12.934146	0.000000
12.952125	0.000000
12.969948	0.000000
12.987150	0.000000
13.000000	-0.000000


==> TVGRE1600N4CFL025DisWintersEntropyError.txt <==
0.016862	0.000000
0.033677	0.000000
0.050451	0.000000
0.067189	0.000000
0.083887	0.000000
0.100558	0.000000
0.117210	0.000000
0.133855	0.000000
0.150491	0.000000
0.167102	0.000000
0.183697	0.000000
0.200285	0.000000
0.216875	0.000000
0.233466	-0.000000
0.250045	-0.000000
0.266610	-0.000000
0.283171	-0.000000
0.299730	-0.000000
0.316291	-0.000000
0.332860	-0.000000
0.349445	-0.000000
0.366042	-0.000000
0.382646	-0.000000
0.399266	-0.000000
0.415909	-0.000000
0.432579	-0.000000
0.449289	-0.000000
0.466036	-0.000000
0.482824	-0.000000
0.499652	-0.000000
0.516495	-0.000000
0.533337	0.000000
0.550140	0.000000
0.566905	0.000000
0.583633	0.000000
0.600333	0.000000
0.617013	0.000000
0.633672	0.000000
0.650313	0.000000
0.666949	0.000000
0.683588	0.000000
0.700224	0.000000
0.716853	0.000000
0.733452	-0.000000
0.750021	-0.000000
0.766567	-0.000000
0.783100	-0.000000
0.799630	-0.000000
0.816167	-0.000000
0.832720	-0.000000
0.849289	-0.000000
0.865858	-0.000000
0.882434	-0.000000
0.899025	-0.000000
0.915640	-0.000000
0.932285	-0.000000
0.948969	-0.000000
0.965697	-0.000000
0.982464	-0.000000
0.999258	-0.000000
1.016063	-0.000000
1.032879	0.000000
1.049669	0.000000
1.066420	0.000000
1.083129	0.000000
1.099809	0.000000
1.116472	0.000000
1.133119	0.000000
1.149750	0.000000
1.166378	0.000000
1.183014	0.000000
1.199663	0.000000
1.216288	0.000000
1.232874	-0.000000
1.249427	-0.000000
1.265956	-0.000000
1.282471	-0.000000
1.298983	-0.000000
1.315501	-0.000000
1.332036	-0.000000
1.348571	-0.000000
1.365107	-0.000000
1.381656	-0.000000
1.398227	-0.000000
1.414819	-0.000000
1.431441	-0.000000
1.448102	-0.000000
1.464807	-0.000000
1.481542	-0.000000
1.498303	-0.000000
1.515077	-0.000000
1.531845	-0.000000
1.548598	0.000000
1.565324	0.000000
1.582010	0.000000
1.598665	0.000000
1.615300	0.000000
1.631912	0.000000
1.648507	0.000000
1.665099	0.000000
1.681699	-0.000000
1.698321	-0.000000
1.714948	-0.000000
1.731532	-0.000000
1.748082	-0.000000
1.764606	-0.000000
1.781115	-0.000000
1.797621	-0.000000
1.814133	-0.000000
1.830656	-0.000000
1.847172	-0.000000
1.863689	-0.000000
1.880218	-0.000000
1.896771	-0.000000
1.913350	-0.000000
1.929959	-0.000000
1.946605	-0.000000
1.963288	-0.000000
1.979990	-0.000000
1.996719	-0.000000
2.013454	-0.000000
2.030181	-0.000000
2.046897	-0.000000
2.063588	-0.000000
2.080253	-0.000000
2.096888	-0.000000
2.113501	-0.000000
2.130090	-0.000000
2.146662	-0.000000
2.163228	-0.000000
2.179801	-0.000000
2.196393	-0.000000
2.212993	-0.000000
2.229581	-0.000000
2.246136	-0.000000
2.262665	-0.000000
2.279178	-0.000000
2.295686	-0.000000
2.312199	-0.000000
2.328716	-0.000000
2.345221	-0.000000
2.361727	-0.000000
2.378245	-0.000000
2.394785	-0.000000
2.411356	-0.000000
2.427956	-0.000000
2.444593	-0.000000
2.461255	-0.000000
2.477933	-0.000000
2.494634	-0.000000
2.511338	-0.000000
2.528034	-0.000000
2.544720	-0.000000
2.561384	-0.000000
2.578023	-0.000000
2.594642	-0.000000
2.611239	-0.000000
2.627814	-0.000000
2.644367	-0.000000
2.660888	-0.000000
2.677381	-0.000000
2.693854	-0.000000
2.710316	-0.000000
2.726776	-0.000000
2.743243	-0.000000
2.759724	-0.000000
2.776219	-0.000000
2.792732	-0.000000
2.809251	-0.000000
2.825765	-0.000000
2.842266	-0.000000
2.858765	-0.000000
2.875274	-0.000000
2.891804	-0.000000
2.908366	-0.000000
2.924958	-0.000000
2.941583	-0.000000
2.958228	-0.000000
2.974887	-0.000000
2.991568	-0.000000
3.008250	-0.000000
3.024923	-0.000000
3.041583	-0.000000
3.058226	-0.000000
3.074843	-0.000000
3.091415	-0.000000
3.107934	-0.000000
3.124404	-0.000000
3.140832	-0.000000
3.157226	-0.000000
3.173593	-0.000000
3.189940	-0.000000
3.206275	-0.000000
3.222608	-0.000000
3.238942	-0.000000
3.255279	-0.000000
3.271625	-0.000000
3.287989	-0.000000
3.304377	-0.000000
3.320795	-0.000000
3.337249	-0.000000
3.353738	-0.000000
3.370244	-0.000000
3.386767	-0.000000
3.403318	-0.000000
3.419900	-0.000000
3.436512	-0.000000
3.453143	-0.000000
3.469787	-0.000000
3.486450	-0.000000
3.503119	-0.000000
3.519774	-0.000000
3.536406	-0.000000
3.552989	-0.000000
3.569517	-0.000000
3.585993	-0.000000
3.602420	-0.000000
3.618801	-0.000000
3.635140	-0.000000
3.651443	-0.000000
3.667719	-0.000000
3.683972	-0.000000
3.700208	-0.000000
3.716433	-0.000000
3.732650	-0.000000
3.748868	-0.000000
3.765093	-0.000001
3.781325	-0.000001
3.797564	-0.000001
3.813814	-0.000001
3.830082	-0.000001
3.846370	-0.000001
3.862682	-0.000001
3.879023	-0.000001
3.895395	-0.000001
3.911801	-0.000001
3.928242	-0.000001
3.944715	-0.000001
3.961222	-0.000001
3.977736	-0.000001
3.994199	-0.000001
4.010609	-0.000001
4.026968	-0.000001
4.043277	-0.000001
4.059538	-0.000002
4.075753	-0.000002
4.091924	-0.000002
4.108056	-0.000002
4.124150	-0.000002
4.140209	-0.000002
4.156238	-0.000002
4.172241	-0.000002
4.188223	-0.000002
4.204190	-0.000002
4.220146	-0.000003
4.236097	-0.000003
4.252047	-0.000003
4.268002	-0.000003
4.283966	-0.000003
4.299945	-0.000003
4.315941	-0.000003
4.331958	-0.000004
4.347999	-0.000004
4.364068	-0.000004
4.380168	-0.000004
4.396303	-0.000004
4.412474	-0.000004
4.428683	-0.000005
4.444931	-0.000005
4.461209	-0.000005
4.477463	-0.000005
4.493662	-0.000006
4.509805	-0.000006
4.525893	-0.000006
4.541927	-0.000006
4.557908	-0.000007
4.573833	-0.000007
4.589710	-0.000007
4.605545	-0.000007
4.621347	-0.000008
4.637124	-0.000008
4.652885	-0.000008
4.668634	-0.000009
4.684378	-0.000009
4.700124	-0.000009
4.715874	-0.000009
4.731633	-0.000010
4.747409	-0.000010
4.763205	-0.000010
4.779026	-0.000011
4.794876	-0.000011
4.810753	-0.000011
4.826653	-0.000012
4.842582	-0.000012
4.858546	-0.000012
4.874548	-0.000013
4.890593	-0.000013
4.906687	-0.000013
4.922833	-0.000014
4.939035	-0.000014
4.955287	-0.000014
4.971533	-0.000015
4.987755	-0.000015
5.003943	-0.000016
5.020084	-0.000016
5.036186	-0.000016
5.052254	-0.000017
5.068290	-0.000017
5.084300	-0.000018
5.100287	-0.000018
5.116258	-0.000019
5.132216	-0.000019
5.148165	-0.000020
5.164111	-0.000020
5.180045	-0.000021
5.195960	-0.000021
5.211864	-0.000021
5.227763	-0.000022
5.243659	-0.000022
5.259557	-0.000023
5.275466	-0.000023
5.291391	-0.000024
5.307329	-0.000024
5.323286	-0.000025
5.339267	-0.000025
5.355268	-0.000026
5.371293	-0.000026
5.387346	-0.000027
5.403413	-0.000028
5.419500	-0.000028
5.435616	-0.000029
5.451757	-0.000029
5.467913	-0.000030
5.484035	-0.000031
5.500127	-0.000031
5.516193	-0.000032
5.532205	-0.000033
5.548138	-0.000033
5.564001	-0.000034
5.579809	-0.000035
5.595573	-0.000035
5.611308	-0.000036
5.627028	-0.000037
5.642748	-0.000037
5.658477	-0.000038
5.674204	-0.000039
5.689917	-0.000039
5.705617	-0.000040
5.721308	-0.000040
5.736991	-0.000041
5.752650	-0.000042
5.768300	-0.000042
5.783954	-0.000043
5.799631	-0.000044
5.815348	-0.000045
5.831120	-0.000045
5.846960	-0.000046
5.862853	-0.000047
5.878769	-0.000048
5.894710	-0.000049
5.910678	-0.000050
5.926654	-0.000051
5.942669	-0.000052
5.958736	-0.000053
5.974767	-0.000054
5.990751	-0.000055
6.006701	-0.000056
6.022570	-0.000057
6.038338	-0.000058
6.054029	-0.000059
6.069651	-0.000060
6.085244	-0.000061
6.100781	-0.000062
6.116229	-0.000063
6.131652	-0.000065
6.147097	-0.000066
6.162595	-0.000067
6.178146	-0.000068
6.193791	-0.000069
6.209515	-0.000070
6.225155	-0.000071
6.240716	-0.000072
6.256224	-0.000073
6.271709	-0.000074
6.287199	-0.000075
6.302711	-0.000076
6.318223	-0.000077
6.333760	-0.000078
6.349341	-0.000079
6.364937	-0.000081
6.380576	-0.000082
6.396256	-0.000083
6.411964	-0.000085
6.427704	-0.000086
6.443471	-0.000088
6.459266	-0.000089
6.475086	-0.000091
6.490844	-0.000092
6.506552	-0.000094
6.522233	-0.000095
6.537902	-0.000097
6.553542	-0.000098
6.569113	-0.000100
6.584608	-0.000101
6.600044	-0.000103
6.615456	-0.000104
6.630873	-0.000106
6.646323	-0.000107
6.661813	-0.000109
6.677285	-0.000110
6.692732	-0.000111
6.708164	-0.000113
6.723579	-0.000114
6.738980	-0.000115
6.754389	-0.000117
6.769824	-0.000118
6.785284	-0.000119
6.800778	-0.000121
6.816311	-0.000122
6.831874	-0.000124
6.847464	-0.000125
6.863088	-0.000127
6.878752	-0.000128
6.894379	-0.000130
6.909986	-0.000132
6.925575	-0.000133
6.941148	-0.000135
6.956727	-0.000137
6.972326	-0.000139
6.987924	-0.000141
7.003473	-0.000143
7.018970	-0.000145
7.034419	-0.000147
7.049844	-0.000149
7.065266	-0.000151
7.080684	-0.000153
7.096095	-0.000155
7.111453	-0.000157
7.126798	-0.000158
7.142188	-0.000160
7.157654	-0.000162
7.173128	-0.000164
7.188620	-0.000166
7.204147	-0.000167
7.219678	-0.000169
7.235159	-0.000171
7.250561	-0.000173
7.265913	-0.000174
7.281256	-0.000176
7.296623	-0.000178
7.312034	-0.000180
7.327463	-0.000182
7.342843	-0.000184
7.358202	-0.000186
7.373578	-0.000188
7.389004	-0.000190
7.404483	-0.000193
7.419809	-0.000195
7.435001	-0.000198
7.450127	-0.000200
7.465297	-0.000203
7.480564	-0.000205
7.496002	-0.000208
7.511535	-0.000210
7.527136	-0.000213
7.542690	-0.000216
7.558180	-0.000218
7.573599	-0.000221
7.588982	-0.000223
7.604367	-0.000226
7.619709	-0.000228
7.635003	-0.000231
7.650309	-0.000233
7.665674	-0.000235
7.681002	-0.000238
7.696275	-0.000240
7.711517	-0.000242
7.726747	-0.000245
7.741987	-0.000247
7.757257	-0.000249
7.772555	-0.000251
7.787805	-0.000253
7.803028	-0.000256
7.818258	-0.000258
7.833487	-0.000261
7.848703	-0.000263
7.863942	-0.000266
7.879258	-0.000269
7.894563	-0.000272
7.909748	-0.000275
7.924849	-0.000278
7.939945	-0.000281
7.955121	-0.000284
7.970443	-0.000287
7.985857	-0.000290
8.001330	-0.000293
8.016874	-0.000296
8.032448	-0.000300
8.047934	-0.000303
8.063384	-0.000306
8.078756	-0.000309
8.094045	-0.000311
8.109308	-0.000314
8.124596	-0.000317
8.139835	-0.000320
8.154997	-0.000323
8.170161	-0.000325
8.185374	-0.000328
8.200665	-0.000331
8.216067	-0.000333
8.231590	-0.000336
8.247184	-0.000338
8.262786	-0.000341
8.278324	-0.000343
8.293787	-0.000346
8.309200	-0.000348
8.324607	-0.000351
8.340038	-0.000354
8.355487	-0.000357
8.370957	-0.000360
8.386325	-0.000363
8.401585	-0.000366
8.416602	-0.000369
8.431463	-0.000372
8.446336	-0.000376
8.461383	-0.000379
8.476620	-0.000382
8.491912	-0.000386
8.507287	-0.000389
8.522777	-0.000393
8.538264	-0.000396
8.553768	-0.000400
8.569270	-0.000403
8.584714	-0.000406
8.600052	-0.000409
8.615336	-0.000412
8.630626	-0.000415
8.645946	-0.000418
8.661325	-0.000421
8.676701	-0.000424
8.692037	-0.000426
8.707333	-0.000429
8.722620	-0.000431
8.737925	-0.000434
8.753276	-0.000437
8.768697	-0.000439
8.784205	-0.000442
8.799745	-0.000444
8.815213	-0.000447
8.830643	-0.000450
8.845970	-0.000453
8.861259	-0.000456
8.876579	-0.000459
8.892014	-0.000462
8.907482	-0.000465
8.923014	-0.000469
8.938652	-0.000472
8.954330	-0.000476
8.970023	-0.000479
8.985630	-0.000483
9.001149	-0.000486
9.016557	-0.000490
9.031910	-0.000493
9.047231	-0.000497
9.062485	-0.000500
9.077736	-0.000503
9.093052	-0.000506
9.108478	-0.000509
9.124000	-0.000512
9.139527	-0.000515
9.154958	-0.000518
9.170288	-0.000521
9.185532	-0.000524
9.200712	-0.000526
9.215867	-0.000529
9.231029	-0.000531
9.246222	-0.000534
9.261438	-0.000536
9.276638	-0.000538
9.291744	-0.000541
9.306826	-0.000543
9.321941	-0.000546
9.337076	-0.000549
9.352276	-0.000551
9.367571	-0.000554
9.382986	-0.000557
9.398429	-0.000560
9.413825	-0.000563
9.429176	-0.000567
9.444535	-0.000570
9.459974	-0.000573
9.475442	-0.000577
9.490950	-0.000580
9.506503	-0.000583
9.522029	-0.000587
9.537512	-0.000590
9.552863	-0.000593
9.568166	-0.000596
9.583500	-0.000600
9.598878	-0.000603
9.614333	-0.000606
9.629837	-0.000609
9.645320	-0.000612
9.660787	-0.000614
9.676289	-0.000617
9.691829	-0.000620
9.707418	-0.000622
9.723059	-0.000625
9.738673	-0.000627
9.754224	-0.000629
9.769701	-0.000632
9.785128	-0.000634
9.800529	-0.000636
9.815929	-0.000639
9.831328	-0.000641
9.846685	-0.000644
9.862037	-0.000646
9.877434	-0.000649
9.892855	-0.000652
9.908290	-0.000655
9.923798	-0.000658
9.939345	-0.000661
9.954943	-0.000664
9.970554	-0.000667
9.986156	-0.000671
10.001705	-0.000674
10.017244	-0.000677
10.032826	-0.000680
10.048439	-0.000683
10.064038	-0.000686
10.079569	-0.000689
10.095057	-0.000692
10.110563	-0.000695
10.126139	-0.000698
10.141798	-0.000700
10.157505	-0.000703
10.173103	-0.000705
10.188585	-0.000708
10.203960	-0.000710
10.219198	-0.000712
10.234329	-0.000715
10.249384	-0.000717
10.264376	-0.000719
10.279354	-0.000721
10.294370	-0.000723
10.309469	-0.000725
10.324639	-0.000728
10.339857	-0.000730
10.355154	-0.000732
10.370496	-0.000735
10.385844	-0.000738
10.401239	-0.000740
10.416710	-0.000743
10.432196	-0.000746
10.447730	-0.000749
10.463352	-0.000752
10.478992	-0.000755
10.494538	-0.000758
10.510003	-0.000761
10.525481	-0.000765
10.541064	-0.000768
10.556765	-0.000771
10.572454	-0.000774
10.588088	-0.000777
10.603688	-0.000779
10.619276	-0.000782
10.634872	-0.000785
10.650493	-0.000787
10.666154	-0.000790
10.681870	-0.000792
10.697621	-0.000794
10.713369	-0.000796
10.729089	-0.000798
10.744720	-0.000800
10.760282	-0.000802
10.775802	-0.000804
10.791307	-0.000806
10.806798	-0.000808
10.822200	-0.000811
10.837521	-0.000813
10.852811	-0.000815
10.868127	-0.000817
10.883518	-0.000820
10.898979	-0.000822
10.914533	-0.000825
10.930129	-0.000828
10.945755	-0.000831
10.961484	-0.000834
10.977282	-0.000837
10.993002	-0.000840
11.008731	-0.000843
11.024519	-0.000846
11.040307	-0.000848
11.056033	-0.000851
11.071745	-0.000854
11.087407	-0.000857
11.103060	-0.000859
11.118711	-0.000862
11.134377	-0.000864
11.150037	-0.000867
11.165704	-0.000869
11.181375	-0.000871
11.197016	-0.000873
11.212605	-0.000875
11.228159	-0.000877
11.243697	-0.000879
11.259234	-0.000881
11.274787	-0.000882
11.290339	-0.000884
11.305860	-0.000886
11.321365	-0.000888
11.336875	-0.000890
11.352411	-0.000892
11.367986	-0.000894
11.383530	-0.000896
11.399052	-0.000899
11.414528	-0.000901
11.429989	-0.000903
11.445491	-0.000906
11.461074	-0.000909
11.476638	-0.000911
11.492187	-0.000914
11.507786	-0.000916
11.523384	-0.000919
11.539049	-0.000922
11.554825	-0.000924
11.570651	-0.000927
11.586425	-0.000929
11.602169	-0.000932
11.617940	-0.000934
11.633769	-0.000936
11.649605	-0.000938
11.665422	-0.000940
11.681189	-0.000942
11.696909	-0.000944
11.712595	-0.000946
11.728265	-0.000947
11.743935	-0.000949
11.759588	-0.000951
11.775231	-0.000952
11.790876	-0.000954
11.806508	-0.000955
11.822144	-0.000957
11.837807	-0.000959
11.853520	-0.000961
11.869302	-0.000963
11.885122	-0.000965
11.900951	-0.000967
11.916763	-0.000969
11.932569	-0.000971
11.948291	-0.000974
11.963963	-0.000976
11.979676	-0.000979
11.995451	-0.000981
12.011320	-0.000984
12.027203	-0.000986
12.043033	-0.000988
12.058818	-0.000991
12.074586	-0.000993
12.090370	-0.000995
12.106104	-0.000997
12.121806	-0.000999
12.137481	-0.001001
12.153148	-0.001003
12.168837	-0.001005
12.184537	-0.001007
12.200233	-0.001008
12.215944	-0.001010
12.231687	-0.001011
12.247459	-0.001013
12.263160	-0.001014
12.278782	-0.001016
12.294353	-0.001017
12.309905	-0.001019
12.325470	-0.001020
12.341037	-0.001022
12.356619	-0.001024
12.372252	-0.001025
12.387959	-0.001027
12.403682	-0.001029
12.419400	-0.001031
12.435125	-0.001033
12.450782	-0.001035
12.466408	-0.001037
12.482065	-0.001039
12.497724	-0.001041
12.513354	-0.001044
12.529012	-0.001046
12.544755	-0.001048
12.560581	-0.001050
12.576502	-0.001052
12.592426	-0.001054
12.608323	-0.001056
12.624143	-0.001058
12.639912	-0.001060
12.655662	-0.001061
12.671422	-0.001063
12.687208	-0.001064
12.702962	-0.001066
12.718681	-0.001067
12.734386	-0.001069
12.750095	-0.001070
12.765828	-0.001071
12.781603	-0.001072
12.797400	-0.001074
12.813139	-0.001075
12.828817	-0.001076
12.844462	-0.001078
12.860105	-0.001079
12.875777	-0.001081
12.891507	-0.001083
12.907323	-0.001084
12.923222	-0.001086
12.939198	-0.001088
12.955219	-0.001090
12.971242	-0.001092
12.987276	-0.001094
13.000000	-0.001096


==> TVGRE1600N4CFL0_25NoDis_EntropyError.txt <==
0.00210943	0
0.0042184	3.00027e-12
0.00632693	6.99885e-12
0.00843502	1.09992e-11
0.0105425	1.39995e-11
0.0126491	1.79998e-11
0.0147549	2.20002e-11
0.0168599	2.49987e-11
0.0189642	2.8999e-11
0.0210677	3.19993e-11
0.0231705	3.59996e-11
0.0252725	3.89999e-11
0.0273738	4.30003e-11
0.0294744	4.59988e-11
0.0315744	4.99991e-11
0.0336736	5.29994e-11
0.0357723	5.59996e-11
0.0378703	6e-11
0.0399677	6.30003e-11
0.0420645	6.59988e-11
0.0441607	6.8999e-11
0.0462563	7.19993e-11
0.0483514	7.49996e-11
0.050446	7.79998e-11
0.0525401	8.10001e-11
0.0546336	8.39986e-11
0.0567266	8.69989e-11
0.0588189	8.8999e-11
0.0609105	9.19993e-11
0.0630015	9.39995e-11
0.0650918	9.69997e-11
0.0671815	9.89999e-11
0.0692706	1.02e-10
0.0713591	1.03999e-10
0.073447	1.05999e-10
0.0755344	1.07999e-10
0.0776213	1.09999e-10
0.0797076	1.11999e-10
0.0817935	1.13999e-10
0.0838789	1.16e-10
0.0859639	1.18e-10
0.0880484	1.19e-10
0.0901326	1.21e-10
0.0922164	1.22e-10
0.0942998	1.23999e-10
0.0963828	1.24999e-10
0.0984656	1.25999e-10
0.100548	1.26999e-10
0.10263	1.27999e-10
0.104712	1.28999e-10
0.106794	1.29999e-10
0.108875	1.30999e-10
0.110957	1.30999e-10
0.113038	1.31999e-10
0.115119	1.31999e-10
0.1172	1.31999e-10
0.11928	1.32999e-10
0.121361	1.32999e-10
0.123442	1.32999e-10
0.125522	1.32999e-10
0.127603	1.32999e-10
0.129684	1.32999e-10
0.131764	1.31999e-10
0.133845	1.31999e-10
0.135926	1.30999e-10
0.138006	1.30999e-10
0.140086	1.29999e-10
0.142166	1.28999e-10
0.144245	1.27999e-10
0.146324	1.26999e-10
0.148402	1.25999e-10
0.15048	1.24999e-10
0.152557	1.23999e-10
0.154634	1.22e-10
0.156711	1.21e-10
0.158788	1.19e-10
0.160864	1.18e-10
0.162939	1.16e-10
0.165015	1.13999e-10
0.16709	1.12999e-10
0.169165	1.10999e-10
0.17124	1.08999e-10
0.173314	1.06999e-10
0.175389	1.04999e-10
0.177463	1.02e-10
0.179537	1e-10
0.181611	9.79998e-11
0.183685	9.59997e-11
0.185758	9.29994e-11
0.187832	9.09992e-11
0.189905	8.79989e-11
0.191979	8.49987e-11
0.194052	8.30003e-11
0.196126	8e-11
0.198199	7.69997e-11
0.200273	7.39995e-11
0.202346	7.19993e-11
0.20442	6.8999e-11
0.206493	6.59988e-11
0.208567	6.30003e-11
0.210641	6e-11
0.212715	5.59996e-11
0.214789	5.29994e-11
0.216863	4.99991e-11
0.218937	4.69988e-11
0.221011	4.39986e-11
0.223084	4e-11
0.225158	3.69997e-11
0.227232	3.29994e-11
0.229306	2.99991e-11
0.23138	2.69988e-11
0.233453	2.30003e-11
0.235527	2e-11
0.2376	1.59996e-11
0.239672	1.29994e-11
0.241745	8.99902e-12
0.243817	5.99876e-12
0.245888	2.00018e-12
0.24796	-2.00018e-12
0.250031	-5.00044e-12
0.252103	-9.0008e-12
0.254174	-1.20011e-11
0.256244	-1.60014e-11
0.258315	-1.89999e-11
0.260386	-2.30003e-11
0.262456	-2.70006e-11
0.264526	-3.00009e-11
0.266597	-3.40012e-11
0.268667	-3.69997e-11
0.270737	-4.10001e-11
0.272807	-4.40004e-11
0.274877	-4.70006e-11
0.276947	-5.1001e-11
0.279017	-5.40012e-11
0.281087	-5.69997e-11
0.283157	-6.10001e-11
0.285227	-6.40004e-11
0.287297	-6.70006e-11
0.289367	-7.00009e-11
0.291437	-7.30012e-11
0.293507	-7.60014e-11
0.295577	-7.89999e-11
0.297647	-8.20002e-11
0.299716	-8.50005e-11
0.301786	-8.70006e-11
0.303856	-9.00009e-11
0.305926	-9.30012e-11
0.307996	-9.50013e-11
0.310066	-9.69997e-11
0.312137	-1e-10
0.314207	-1.02e-10
0.316277	-1.04e-10
0.318348	-1.06001e-10
0.320419	-1.08001e-10
0.32249	-1.10001e-10
0.324561	-1.12001e-10
0.326632	-1.14001e-10
0.328703	-1.16001e-10
0.330775	-1.17e-10
0.332847	-1.19e-10
0.334919	-1.2e-10
0.336992	-1.21e-10
0.339064	-1.23e-10
0.341137	-1.24e-10
0.343211	-1.25e-10
0.345284	-1.26001e-10
0.347358	-1.27001e-10
0.349433	-1.28001e-10
0.351507	-1.28001e-10
0.353582	-1.29001e-10
0.355656	-1.30001e-10
0.357731	-1.30001e-10
0.359806	-1.31001e-10
0.36188	-1.31001e-10
0.363955	-1.31001e-10
0.36603	-1.31001e-10
0.368105	-1.32001e-10
0.37018	-1.32001e-10
0.372255	-1.32001e-10
0.374331	-1.32001e-10
0.376406	-1.32001e-10
0.378482	-1.31001e-10
0.380558	-1.31001e-10
0.382634	-1.31001e-10
0.384711	-1.30001e-10
0.386788	-1.30001e-10
0.388865	-1.29001e-10
0.390943	-1.29001e-10
0.39302	-1.28001e-10
0.395098	-1.28001e-10
0.397177	-1.27001e-10
0.399256	-1.26001e-10
0.401335	-1.25e-10
0.403414	-1.24e-10
0.405494	-1.23e-10
0.407574	-1.22e-10
0.409655	-1.21e-10
0.411736	-1.2e-10
0.413817	-1.18e-10
0.415899	-1.17e-10
0.417981	-1.15001e-10
0.420064	-1.14001e-10
0.422147	-1.12001e-10
0.424231	-1.11001e-10
0.426315	-1.09001e-10
0.4284	-1.07001e-10
0.430485	-1.05e-10
0.432571	-1.03e-10
0.434658	-1.01e-10
0.436745	-9.89999e-11
0.438833	-9.69997e-11
0.440921	-9.40013e-11
0.44301	-9.20011e-11
0.4451	-9.00009e-11
0.447191	-8.70006e-11
0.449282	-8.40004e-11
0.451374	-8.20002e-11
0.453466	-7.89999e-11
0.455559	-7.60014e-11
0.457652	-7.30012e-11
0.459746	-7.00009e-11
0.46184	-6.70006e-11
0.463935	-6.40004e-11
0.466031	-6.10001e-11
0.468128	-5.79998e-11
0.470225	-5.40012e-11
0.472322	-5.1001e-11
0.474421	-4.70006e-11
0.47652	-4.40004e-11
0.478619	-4.10001e-11
0.48072	-3.69997e-11
0.482821	-3.40012e-11
0.484923	-3.00009e-11
0.487025	-2.60005e-11
0.489128	-2.30003e-11
0.491232	-1.89999e-11
0.493336	-1.60014e-11
0.495441	-1.20011e-11
0.497545	-8.00071e-12
0.49965	-5.00044e-12
0.501755	-1.00009e-12
0.50386	2.00018e-12
0.505965	5.99876e-12
0.50807	8.99902e-12
0.510176	1.29994e-11
0.512282	1.59996e-11
0.514388	2e-11
0.516494	2.30003e-11
0.518601	2.59988e-11
0.520708	2.8999e-11
0.522814	3.29994e-11
0.524919	3.59996e-11
0.527024	3.89999e-11
0.529128	4.20002e-11
0.531232	4.49987e-11
0.533335	4.69988e-11
0.535437	4.99991e-11
0.537538	5.29994e-11
0.539639	5.49996e-11
0.54174	5.79998e-11
0.543839	6e-11
0.545939	6.30003e-11
0.548037	6.49987e-11
0.550135	6.69989e-11
0.552233	6.99991e-11
0.55433	7.19993e-11
0.556427	7.39995e-11
0.558523	7.59997e-11
0.560618	7.79998e-11
0.562712	8e-11
0.564806	8.20002e-11
0.566899	8.30003e-11
0.568992	8.49987e-11
0.571084	8.69989e-11
0.573176	8.79989e-11
0.575267	8.99991e-11
0.577357	9.09992e-11
0.579447	9.29994e-11
0.581537	9.39995e-11
0.583626	9.59997e-11
0.585714	9.69997e-11
0.587803	9.89999e-11
0.58989	1e-10
0.591978	1.01e-10
0.594065	1.02e-10
0.596152	1.03999e-10
0.598238	1.04999e-10
0.600324	1.05999e-10
0.60241	1.06999e-10
0.604496	1.07999e-10
0.606581	1.08999e-10
0.608666	1.09999e-10
0.610751	1.10999e-10
0.612836	1.11999e-10
0.61492	1.12999e-10
0.617004	1.12999e-10
0.619088	1.13999e-10
0.621171	1.15e-10
0.623253	1.15e-10
0.625335	1.16e-10
0.627417	1.16e-10
0.629499	1.17e-10
0.63158	1.17e-10
0.633661	1.17e-10
0.635742	1.17e-10
0.637823	1.17e-10
0.639903	1.17e-10
0.641984	1.17e-10
0.644064	1.17e-10
0.646144	1.16e-10
0.648223	1.16e-10
0.650303	1.15e-10
0.652382	1.15e-10
0.654462	1.13999e-10
0.656541	1.12999e-10
0.658621	1.11999e-10
0.6607	1.10999e-10
0.66278	1.09999e-10
0.664859	1.07999e-10
0.666939	1.06999e-10
0.669018	1.04999e-10
0.671098	1.03999e-10
0.673178	1.02e-10
0.675258	1e-10
0.677338	9.79998e-11
0.679418	9.59997e-11
0.681498	9.39995e-11
0.683577	9.09992e-11
0.685657	8.8999e-11
0.687737	8.59988e-11
0.689816	8.39986e-11
0.691896	8.10001e-11
0.693975	7.79998e-11
0.696055	7.59997e-11
0.698134	7.29994e-11
0.700214	6.99991e-11
0.702293	6.69989e-11
0.704373	6.39986e-11
0.706452	6.10001e-11
0.708531	5.69997e-11
0.710609	5.39995e-11
0.712687	5.09992e-11
0.714765	4.79989e-11
0.716841	4.49987e-11
0.718918	4.10001e-11
0.720994	3.79998e-11
0.723069	3.49996e-11
0.725144	3.19993e-11
0.727219	2.79989e-11
0.729293	2.49987e-11
0.731366	2.20002e-11
0.733439	1.89999e-11
0.735511	1.59996e-11
0.737583	1.29994e-11
0.739655	9.99911e-12
0.741726	6.99885e-12
0.743797	3.99858e-12
0.745867	1.00009e-12
0.747937	-2.00018e-12
0.750007	-5.00044e-12
0.752076	-8.00071e-12
0.754145	-1.1001e-11
0.756214	-1.40012e-11
0.758282	-1.60014e-11
0.76035	-1.89999e-11
0.762418	-2.20002e-11
0.764485	-2.40004e-11
0.766553	-2.70006e-11
0.76862	-2.90008e-11
0.770687	-3.20011e-11
0.772753	-3.50013e-11
0.77482	-3.69997e-11
0.776886	-4e-11
0.778953	-4.20002e-11
0.781019	-4.40004e-11
0.783085	-4.70006e-11
0.785152	-4.90008e-11
0.787218	-5.20011e-11
0.789284	-5.40012e-11
0.79135	-5.69997e-11
0.793416	-5.89999e-11
0.795482	-6.10001e-11
0.797549	-6.40004e-11
0.799615	-6.60005e-11
0.801682	-6.90008e-11
0.803748	-7.1001e-11
0.805815	-7.30012e-11
0.807882	-7.60014e-11
0.809949	-7.79998e-11
0.812017	-8e-11
0.814084	-8.30003e-11
0.816152	-8.50005e-11
0.818221	-8.70006e-11
0.820289	-9.00009e-11
0.822358	-9.20011e-11
0.824427	-9.40013e-11
0.826497	-9.60014e-11
0.828566	-9.79998e-11
0.830636	-1.01e-10
0.832707	-1.03e-10
0.834778	-1.05e-10
0.836849	-1.06001e-10
0.83892	-1.08001e-10
0.840992	-1.10001e-10
0.843063	-1.12001e-10
0.845134	-1.13001e-10
0.847205	-1.15001e-10
0.849276	-1.16001e-10
0.851347	-1.18e-10
0.853418	-1.19e-10
0.855489	-1.2e-10
0.85756	-1.21e-10
0.859631	-1.22e-10
0.861702	-1.23e-10
0.863774	-1.23e-10
0.865845	-1.24e-10
0.867916	-1.24e-10
0.869988	-1.25e-10
0.87206	-1.25e-10
0.874132	-1.25e-10
0.876204	-1.25e-10
0.878276	-1.25e-10
0.880349	-1.24e-10
0.882422	-1.24e-10
0.884495	-1.23e-10
0.886568	-1.22e-10
0.888641	-1.22e-10
0.890715	-1.21e-10
0.892789	-1.19e-10
0.894864	-1.18e-10
0.896938	-1.17e-10
0.899013	-1.15001e-10
0.901089	-1.14001e-10
0.903165	-1.12001e-10
0.905241	-1.11001e-10
0.907318	-1.09001e-10
0.909395	-1.07001e-10
0.911473	-1.05e-10
0.913551	-1.03e-10
0.915629	-1.01e-10
0.917708	-9.79998e-11
0.919788	-9.60014e-11
0.921868	-9.40013e-11
0.923948	-9.20011e-11
0.926029	-8.90008e-11
0.928111	-8.70006e-11
0.930193	-8.50005e-11
0.932276	-8.20002e-11
0.934359	-8e-11
0.936443	-7.69997e-11
0.938528	-7.50013e-11
0.940613	-7.20011e-11
0.942699	-7.00009e-11
0.944786	-6.70006e-11
0.946873	-6.50004e-11
0.948962	-6.30003e-11
0.95105	-6e-11
0.95314	-5.79998e-11
0.95523	-5.50013e-11
0.957321	-5.30012e-11
0.959413	-5.00009e-11
0.961505	-4.80007e-11
0.963598	-4.60005e-11
0.965691	-4.30003e-11
0.967785	-4.10001e-11
0.96988	-3.89999e-11
0.971975	-3.60014e-11
0.97407	-3.40012e-11
0.976167	-3.20011e-11
0.978264	-2.90008e-11
0.980361	-2.70006e-11
0.98246	-2.40004e-11
0.984558	-2.20002e-11
0.986657	-2e-11
0.988757	-1.69997e-11
0.990856	-1.50013e-11
0.992955	-1.20011e-11
0.995055	-1.00009e-11
0.997154	-7.00062e-12
0.999254	-5.00044e-12
1.00135	-2.00018e-12
1.00345	0
1.00555	3.00027e-12
1.00766	4.99867e-12
1.00976	7.99893e-12
1.01186	1.09992e-11
1.01396	1.29994e-11
1.01606	1.59996e-11
1.01816	1.89999e-11
1.02026	2.10001e-11
1.02237	2.39986e-11
1.02447	2.69988e-11
1.02657	2.99991e-11
1.02867	3.19993e-11
1.03077	3.49996e-11
1.03288	3.79998e-11
1.03498	4.10001e-11
1.03708	4.30003e-11
1.03918	4.59988e-11
1.04127	4.8999e-11
1.04337	5.09992e-11
1.04547	5.39995e-11
1.04757	5.59996e-11
1.04966	5.89999e-11
1.05176	6.10001e-11
1.05386	6.39986e-11
1.05595	6.59988e-11
1.05804	6.79989e-11
1.06014	7.09992e-11
1.06223	7.29994e-11
1.06432	7.49996e-11
1.06641	7.69997e-11
1.0685	7.79998e-11
1.07059	8e-11
1.07268	8.20002e-11
1.07477	8.30003e-11
1.07686	8.49987e-11
1.07895	8.59988e-11
1.08103	8.69989e-11
1.08312	8.79989e-11
1.08521	8.8999e-11
1.08729	8.99991e-11
1.08938	9.09992e-11
1.09146	9.19993e-11
1.09355	9.19993e-11
1.09563	9.29994e-11
1.09772	9.29994e-11
1.0998	9.29994e-11
1.10188	9.29994e-11
1.10397	9.29994e-11
1.10605	9.29994e-11
1.10813	9.29994e-11
1.11022	9.29994e-11
1.1123	9.29994e-11
1.11438	9.19993e-11
1.11646	9.19993e-11
1.11854	9.09992e-11
1.12063	9.09992e-11
1.12271	8.99991e-11
1.12479	8.8999e-11
1.12687	8.8999e-11
1.12895	8.79989e-11
1.13103	8.69989e-11
1.13311	8.59988e-11
1.13519	8.49987e-11
1.13727	8.39986e-11
1.13935	8.30003e-11
1.14142	8.20002e-11
1.1435	8.10001e-11
1.14558	8e-11
1.14766	7.89999e-11
1.14974	7.79998e-11
1.15182	7.69997e-11
1.1539	7.59997e-11
1.15597	7.49996e-11
1.15805	7.39995e-11
1.16013	7.29994e-11
1.16221	7.19993e-11
1.16429	6.99991e-11
1.16637	6.8999e-11
1.16845	6.79989e-11
1.17053	6.69989e-11
1.17261	6.59988e-11
1.17468	6.49987e-11
1.17676	6.30003e-11
1.17884	6.20002e-11
1.18092	6.10001e-11
1.183	6e-11
1.18508	5.79998e-11
1.18716	5.69997e-11
1.18925	5.49996e-11
1.19133	5.39995e-11
1.19341	5.29994e-11
1.19549	5.09992e-11
1.19757	4.8999e-11
1.19965	4.79989e-11
1.20173	4.59988e-11
1.20381	4.39986e-11
1.20589	4.30003e-11
1.20797	4.10001e-11
1.21005	3.89999e-11
1.21212	3.69997e-11
1.2142	3.49996e-11
1.21628	3.29994e-11
1.21835	3.09992e-11
1.22043	2.8999e-11
1.2225	2.69988e-11
1.22457	2.39986e-11
1.22665	2.20002e-11
1.22872	2e-11
1.23079	1.79998e-11
1.23286	1.49996e-11
1.23493	1.29994e-11
1.237	9.99911e-12
1.23907	7.99893e-12
1.24114	5.99876e-12
1.24321	3.00027e-12
1.24528	1.00009e-12
1.24734	-2.00018e-12
1.24941	-4.00036e-12
1.25148	-7.00062e-12
1.25355	-9.0008e-12
1.25561	-1.20011e-11
1.25768	-1.40012e-11
1.25974	-1.69997e-11
1.26181	-1.89999e-11
1.26388	-2.10001e-11
1.26594	-2.40004e-11
1.26801	-2.60005e-11
1.27007	-2.80007e-11
1.27213	-3.00009e-11
1.2742	-3.30012e-11
1.27626	-3.50013e-11
1.27833	-3.69997e-11
1.28039	-3.89999e-11
1.28246	-4.10001e-11
1.28452	-4.30003e-11
1.28658	-4.40004e-11
1.28865	-4.60005e-11
1.29071	-4.80007e-11
1.29277	-5.00009e-11
1.29484	-5.1001e-11
1.2969	-5.30012e-11
1.29897	-5.40012e-11
1.30103	-5.60014e-11
1.3031	-5.69997e-11
1.30516	-5.79998e-11
1.30722	-5.89999e-11
1.30929	-6.10001e-11
1.31135	-6.20002e-11
1.31342	-6.30003e-11
1.31549	-6.40004e-11
1.31755	-6.50004e-11
1.31962	-6.60005e-11
1.32168	-6.70006e-11
1.32375	-6.80007e-11
1.32582	-6.90008e-11
1.32789	-7.00009e-11
1.32995	-7.00009e-11
1.33202	-7.1001e-11
1.33409	-7.20011e-11
1.33616	-7.30012e-11
1.33822	-7.30012e-11
1.34029	-7.40012e-11
1.34236	-7.50013e-11
1.34442	-7.60014e-11
1.34649	-7.60014e-11
1.34856	-7.69997e-11
1.35062	-7.79998e-11
1.35269	-7.79998e-11
1.35476	-7.89999e-11
1.35682	-8e-11
1.35889	-8e-11
1.36096	-8.10001e-11
1.36303	-8.10001e-11
1.36509	-8.20002e-11
1.36716	-8.20002e-11
1.36923	-8.30003e-11
1.3713	-8.30003e-11
1.37337	-8.40004e-11
1.37543	-8.40004e-11
1.3775	-8.50005e-11
1.37957	-8.50005e-11
1.38164	-8.50005e-11
1.38371	-8.60005e-11
1.38578	-8.60005e-11
1.38785	-8.60005e-11
1.38993	-8.60005e-11
1.392	-8.60005e-11
1.39407	-8.60005e-11
1.39614	-8.60005e-11
1.39821	-8.60005e-11
1.40029	-8.50005e-11
1.40236	-8.50005e-11
1.40443	-8.40004e-11
1.40651	-8.40004e-11
1.40858	-8.30003e-11
1.41066	-8.20002e-11
1.41273	-8.20002e-11
1.41481	-8.10001e-11
1.41688	-8e-11
1.41896	-7.89999e-11
1.42104	-7.79998e-11
1.42312	-7.60014e-11
1.42519	-7.50013e-11
1.42727	-7.40012e-11
1.42935	-7.20011e-11
1.43143	-7.1001e-11
1.43351	-6.90008e-11
1.43559	-6.70006e-11
1.43767	-6.50004e-11
1.43976	-6.40004e-11
1.44184	-6.20002e-11
1.44392	-6e-11
1.44601	-5.79998e-11
1.44809	-5.60014e-11
1.45018	-5.40012e-11
1.45227	-5.20011e-11
1.45435	-4.90008e-11
1.45644	-4.70006e-11
1.45853	-4.50004e-11
1.46062	-4.30003e-11
1.46271	-4.10001e-11
1.4648	-3.79998e-11
1.46689	-3.60014e-11
1.46898	-3.40012e-11
1.47107	-3.20011e-11
1.47317	-3.00009e-11
1.47526	-2.70006e-11
1.47735	-2.50004e-11
1.47944	-2.30003e-11
1.48154	-2.10001e-11
1.48363	-1.89999e-11
1.48572	-1.69997e-11
1.48782	-1.50013e-11
1.48991	-1.30012e-11
1.49201	-1.1001e-11
1.49411	-9.0008e-12
1.4962	-7.00062e-12
1.4983	-5.00044e-12
1.5004	-4.00036e-12
1.50249	-2.00018e-12
1.50459	0
1.50669	2.00018e-12
1.50878	3.00027e-12
1.51088	4.99867e-12
1.51298	6.99885e-12
1.51507	7.99893e-12
1.51717	9.99911e-12
1.51927	1.19993e-11
1.52136	1.29994e-11
1.52346	1.49996e-11
1.52555	1.69997e-11
1.52765	1.79998e-11
1.52974	2e-11
1.53184	2.10001e-11
1.53393	2.30003e-11
1.53603	2.49987e-11
1.53812	2.59988e-11
1.54022	2.79989e-11
1.54231	2.99991e-11
1.54441	3.19993e-11
1.5465	3.29994e-11
1.54859	3.49996e-11
1.55068	3.69997e-11
1.55278	3.89999e-11
1.55487	4e-11
1.55696	4.20002e-11
1.55905	4.39986e-11
1.56114	4.59988e-11
1.56323	4.69988e-11
1.56532	4.8999e-11
1.5674	5.09992e-11
1.56949	5.29994e-11
1.57158	5.39995e-11
1.57366	5.59996e-11
1.57575	5.79998e-11
1.57783	5.89999e-11
1.57992	6.10001e-11
1.582	6.30003e-11
1.58408	6.39986e-11
1.58617	6.59988e-11
1.58825	6.69989e-11
1.59033	6.79989e-11
1.59241	6.99991e-11
1.59449	7.09992e-11
1.59657	7.19993e-11
1.59865	7.29994e-11
1.60074	7.39995e-11
1.60281	7.49996e-11
1.60489	7.49996e-11
1.60697	7.59997e-11
1.60905	7.59997e-11
1.61113	7.69997e-11
1.61321	7.69997e-11
1.61529	7.69997e-11
1.61737	7.69997e-11
1.61944	7.69997e-11
1.62152	7.69997e-11
1.6236	7.69997e-11
1.62567	7.69997e-11
1.62775	7.59997e-11
1.62983	7.59997e-11
1.6319	7.49996e-11
1.63398	7.39995e-11
1.63605	7.39995e-11
1.63812	7.29994e-11
1.6402	7.19993e-11
1.64227	7.09992e-11
1.64435	6.8999e-11
1.64642	6.79989e-11
1.6485	6.69989e-11
1.65057	6.59988e-11
1.65264	6.39986e-11
1.65472	6.30003e-11
1.65679	6.10001e-11
1.65887	6e-11
1.66094	5.79998e-11
1.66301	5.69997e-11
1.66509	5.49996e-11
1.66716	5.39995e-11
1.66924	5.19993e-11
1.67131	4.99991e-11
1.67339	4.8999e-11
1.67546	4.69988e-11
1.67754	4.59988e-11
1.67961	4.39986e-11
1.68169	4.20002e-11
1.68377	4.10001e-11
1.68584	3.89999e-11
1.68792	3.79998e-11
1.69	3.59996e-11
1.69207	3.49996e-11
1.69415	3.29994e-11
1.69623	3.19993e-11
1.69831	3.09992e-11
1.70039	2.8999e-11
1.70247	2.79989e-11
1.70455	2.59988e-11
1.70663	2.49987e-11
1.70871	2.39986e-11
1.71079	2.20002e-11
1.71286	2.10001e-11
1.71494	2e-11
1.71701	1.79998e-11
1.71909	1.69997e-11
1.72116	1.59996e-11
1.72323	1.49996e-11
1.72531	1.29994e-11
1.72738	1.19993e-11
1.72945	9.99911e-12
1.73152	8.99902e-12
1.73359	7.99893e-12
1.73566	5.99876e-12
1.73773	4.99867e-12
1.7398	3.00027e-12
1.74187	2.00018e-12
1.74393	0
1.746	-2.00018e-12
1.74807	-3.00027e-12
1.75014	-5.00044e-12
1.7522	-7.00062e-12
1.75427	-9.0008e-12
1.75633	-1.00009e-11
1.7584	-1.20011e-11
1.76046	-1.40012e-11
1.76253	-1.60014e-11
1.76459	-1.79998e-11
1.76666	-2e-11
1.76872	-2.20002e-11
1.77078	-2.40004e-11
1.77285	-2.60005e-11
1.77491	-2.80007e-11
1.77697	-3.00009e-11
1.77904	-3.30012e-11
1.7811	-3.50013e-11
1.78316	-3.69997e-11
1.78523	-3.89999e-11
1.78729	-4.10001e-11
1.78935	-4.30003e-11
1.79142	-4.50004e-11
1.79348	-4.60005e-11
1.79554	-4.80007e-11
1.79761	-5.00009e-11
1.79967	-5.20011e-11
1.80173	-5.40012e-11
1.8038	-5.50013e-11
1.80586	-5.69997e-11
1.80793	-5.79998e-11
1.80999	-5.89999e-11
1.81205	-6.10001e-11
1.81412	-6.20002e-11
1.81618	-6.30003e-11
1.81825	-6.40004e-11
1.82032	-6.50004e-11
1.82238	-6.60005e-11
1.82445	-6.60005e-11
1.82651	-6.70006e-11
1.82858	-6.70006e-11
1.83064	-6.80007e-11
1.83271	-6.80007e-11
1.83477	-6.80007e-11
1.83684	-6.80007e-11
1.8389	-6.80007e-11
1.84097	-6.80007e-11
1.84303	-6.80007e-11
1.84509	-6.80007e-11
1.84716	-6.80007e-11
1.84922	-6.70006e-11
1.85129	-6.70006e-11
1.85335	-6.60005e-11
1.85542	-6.60005e-11
1.85748	-6.50004e-11
1.85955	-6.50004e-11
1.86161	-6.40004e-11
1.86368	-6.30003e-11
1.86574	-6.30003e-11
1.86781	-6.20002e-11
1.86987	-6.10001e-11
1.87194	-6e-11
1.874	-6e-11
1.87607	-5.89999e-11
1.87814	-5.79998e-11
1.88021	-5.69997e-11
1.88227	-5.69997e-11
1.88434	-5.60014e-11
1.88641	-5.50013e-11
1.88848	-5.50013e-11
1.89055	-5.40012e-11
1.89262	-5.30012e-11
1.89469	-5.30012e-11
1.89676	-5.20011e-11
1.89883	-5.20011e-11
1.9009	-5.1001e-11
1.90297	-5.1001e-11
1.90505	-5.1001e-11
1.90712	-5.00009e-11
1.90919	-5.00009e-11
1.91127	-5.00009e-11
1.91334	-4.90008e-11
1.91541	-4.90008e-11
1.91749	-4.90008e-11
1.91956	-4.80007e-11
1.92164	-4.80007e-11
1.92372	-4.80007e-11
1.92579	-4.80007e-11
1.92787	-4.70006e-11
1.92995	-4.70006e-11
1.93203	-4.70006e-11
1.93411	-4.60005e-11
1.93619	-4.60005e-11
1.93827	-4.50004e-11
1.94035	-4.50004e-11
1.94243	-4.40004e-11
1.94451	-4.40004e-11
1.9466	-4.30003e-11
1.94868	-4.20002e-11
1.95077	-4.10001e-11
1.95285	-4e-11
1.95494	-4e-11
1.95702	-3.89999e-11
1.95911	-3.69997e-11
1.96119	-3.60014e-11
1.96328	-3.50013e-11
1.96537	-3.40012e-11
1.96746	-3.20011e-11
1.96954	-3.1001e-11
1.97163	-2.90008e-11
1.97372	-2.80007e-11
1.97581	-2.60005e-11
1.9779	-2.40004e-11
1.97998	-2.30003e-11
1.98207	-2.10001e-11
1.98416	-1.89999e-11
1.98625	-1.69997e-11
1.98835	-1.50013e-11
1.99044	-1.30012e-11
1.99253	-1.1001e-11
1.99462	-9.0008e-12
1.99671	-7.00062e-12
1.99881	-5.00044e-12
2.0009	-3.00027e-12
2.00299	-1.00009e-12
2.00508	1.00009e-12
2.00717	3.00027e-12
2.00927	4.99867e-12
2.01136	6.99885e-12
2.01345	8.99902e-12
2.01554	1.09992e-11
2.01763	1.19993e-11
2.01972	1.39995e-11
2.02181	1.59996e-11
2.0239	1.69997e-11
2.02599	1.89999e-11
2.02809	2e-11
2.03018	2.20002e-11
2.03227	2.30003e-11
2.03436	2.49987e-11
2.03645	2.59988e-11
2.03854	2.69988e-11
2.04062	2.79989e-11
2.04271	2.8999e-11
2.0448	2.99991e-11
2.04689	3.09992e-11
2.04898	3.19993e-11
2.05107	3.29994e-11
2.05315	3.29994e-11
2.05524	3.39995e-11
2.05733	3.49996e-11
2.05941	3.49996e-11
2.0615	3.59996e-11
2.06358	3.69997e-11
2.06567	3.69997e-11
2.06775	3.79998e-11
2.06983	3.79998e-11
2.07192	3.89999e-11
2.074	3.89999e-11
2.07608	3.89999e-11
2.07816	4e-11
2.08024	4e-11
2.08233	4.10001e-11
2.08441	4.10001e-11
2.08649	4.20002e-11
2.08857	4.20002e-11
2.09064	4.30003e-11
2.09272	4.39986e-11
2.0948	4.39986e-11
2.09688	4.49987e-11
2.09896	4.49987e-11
2.10103	4.59988e-11
2.10311	4.69988e-11
2.10519	4.79989e-11
2.10726	4.79989e-11
2.10934	4.8999e-11
2.11142	4.99991e-11
2.11349	4.99991e-11
2.11557	5.09992e-11
2.11764	5.19993e-11
2.11972	5.29994e-11
2.12179	5.39995e-11
2.12386	5.39995e-11
2.12594	5.49996e-11
2.12801	5.59996e-11
2.13008	5.59996e-11
2.13215	5.69997e-11
2.13422	5.79998e-11
2.1363	5.79998e-11
2.13837	5.89999e-11
2.14044	5.89999e-11
2.14251	6e-11
2.14458	6e-11
2.14665	6.10001e-11
2.14872	6.10001e-11
2.15079	6.10001e-11
2.15287	6.10001e-11
2.15494	6.10001e-11
2.15701	6.10001e-11
2.15908	6.10001e-11
2.16115	6.10001e-11
2.16322	6e-11
2.16529	6e-11
2.16736	5.89999e-11
2.16943	5.89999e-11
2.17151	5.79998e-11
2.17358	5.69997e-11
2.17565	5.59996e-11
2.17772	5.49996e-11
2.17979	5.39995e-11
2.18187	5.29994e-11
2.18394	5.19993e-11
2.18601	5.09992e-11
2.18809	4.8999e-11
2.19016	4.79989e-11
2.19224	4.59988e-11
2.19431	4.49987e-11
2.19639	4.30003e-11
2.19846	4.10001e-11
2.20054	4e-11
2.20261	3.79998e-11
2.20469	3.59996e-11
2.20676	3.39995e-11
2.20884	3.19993e-11
2.21091	2.99991e-11
2.21299	2.79989e-11
2.21506	2.59988e-11
2.21714	2.39986e-11
2.21921	2.30003e-11
2.22129	2.10001e-11
2.22336	1.89999e-11
2.22543	1.69997e-11
2.2275	1.49996e-11
2.22958	1.29994e-11
2.23165	1.09992e-11
2.23372	8.99902e-12
2.23579	6.99885e-12
2.23786	4.99867e-12
2.23992	3.99858e-12
2.24199	2.00018e-12
2.24406	0
2.24613	-2.00018e-12
2.2482	-3.00027e-12
2.25026	-5.00044e-12
2.25233	-7.00062e-12
2.2544	-8.00071e-12
2.25646	-1.00009e-11
2.25853	-1.20011e-11
2.26059	-1.30012e-11
2.26266	-1.50013e-11
2.26472	-1.60014e-11
2.26679	-1.79998e-11
2.26885	-1.89999e-11
2.27091	-2.10001e-11
2.27298	-2.20002e-11
2.27504	-2.40004e-11
2.27711	-2.50004e-11
2.27917	-2.70006e-11
2.28123	-2.80007e-11
2.2833	-3.00009e-11
2.28536	-3.1001e-11
2.28742	-3.30012e-11
2.28949	-3.50013e-11
2.29155	-3.60014e-11
2.29361	-3.79998e-11
2.29568	-3.89999e-11
2.29774	-4.10001e-11
2.29981	-4.20002e-11
2.30187	-4.40004e-11
2.30393	-4.60005e-11
2.306	-4.70006e-11
2.30806	-4.90008e-11
2.31013	-5.00009e-11
2.31219	-5.20011e-11
2.31426	-5.40012e-11
2.31632	-5.50013e-11
2.31839	-5.69997e-11
2.32045	-5.89999e-11
2.32252	-6e-11
2.32458	-6.20002e-11
2.32664	-6.30003e-11
2.32871	-6.50004e-11
2.33077	-6.60005e-11
2.33284	-6.80007e-11
2.3349	-6.90008e-11
2.33696	-7.00009e-11
2.33902	-7.20011e-11
2.34109	-7.30012e-11
2.34315	-7.40012e-11
2.34521	-7.50013e-11
2.34728	-7.60014e-11
2.34934	-7.69997e-11
2.3514	-7.79998e-11
2.35347	-7.89999e-11
2.35553	-8e-11
2.35759	-8.10001e-11
2.35966	-8.10001e-11
2.36172	-8.20002e-11
2.36378	-8.20002e-11
2.36585	-8.30003e-11
2.36791	-8.30003e-11
2.36998	-8.30003e-11
2.37204	-8.40004e-11
2.37411	-8.40004e-11
2.37617	-8.30003e-11
2.37824	-8.30003e-11
2.3803	-8.30003e-11
2.38237	-8.30003e-11
2.38444	-8.20002e-11
2.3865	-8.20002e-11
2.38857	-8.10001e-11
2.39064	-8.10001e-11
2.39271	-8e-11
2.39478	-7.89999e-11
2.39685	-7.79998e-11
2.39892	-7.79998e-11
2.40099	-7.69997e-11
2.40306	-7.60014e-11
2.40513	-7.40012e-11
2.40721	-7.30012e-11
2.40928	-7.20011e-11
2.41135	-7.1001e-11
2.41342	-7.00009e-11
2.4155	-6.80007e-11
2.41757	-6.70006e-11
2.41965	-6.60005e-11
2.42172	-6.40004e-11
2.4238	-6.30003e-11
2.42587	-6.20002e-11
2.42795	-6e-11
2.43003	-5.89999e-11
2.43211	-5.69997e-11
2.43419	-5.60014e-11
2.43627	-5.40012e-11
2.43835	-5.30012e-11
2.44043	-5.1001e-11
2.44251	-5.00009e-11
2.44459	-4.80007e-11
2.44667	-4.70006e-11
2.44875	-4.50004e-11
2.45084	-4.40004e-11
2.45292	-4.20002e-11
2.455	-4.10001e-11
2.45709	-3.89999e-11
2.45917	-3.79998e-11
2.46125	-3.60014e-11
2.46334	-3.50013e-11
2.46542	-3.30012e-11
2.46751	-3.20011e-11
2.46959	-3.00009e-11
2.47167	-2.80007e-11
2.47376	-2.70006e-11
2.47585	-2.50004e-11
2.47793	-2.30003e-11
2.48002	-2.20002e-11
2.48211	-2e-11
2.48419	-1.79998e-11
2.48628	-1.60014e-11
2.48837	-1.40012e-11
2.49046	-1.30012e-11
2.49255	-1.1001e-11
2.49463	-9.0008e-12
2.49672	-7.00062e-12
2.49881	-5.00044e-12
2.5009	-3.00027e-12
2.50299	-1.00009e-12
2.50508	1.00009e-12
2.50716	3.00027e-12
2.50925	5.99876e-12
2.51134	7.99893e-12
2.51342	9.99911e-12
2.51551	1.19993e-11
2.5176	1.39995e-11
2.51969	1.59996e-11
2.52177	1.89999e-11
2.52386	2.10001e-11
2.52595	2.30003e-11
2.52803	2.49987e-11
2.53012	2.79989e-11
2.53221	2.99991e-11
2.53429	3.19993e-11
2.53638	3.39995e-11
2.53846	3.59996e-11
2.54055	3.79998e-11
2.54263	4e-11
2.54472	4.20002e-11
2.5468	4.39986e-11
2.54889	4.59988e-11
2.55097	4.79989e-11
2.55305	4.99991e-11
2.55514	5.19993e-11
2.55722	5.39995e-11
2.5593	5.49996e-11
2.56138	5.69997e-11
2.56346	5.89999e-11
2.56554	6e-11
2.56762	6.20002e-11
2.5697	6.30003e-11
2.57178	6.39986e-11
2.57386	6.49987e-11
2.57594	6.69989e-11
2.57802	6.79989e-11
2.5801	6.8999e-11
2.58218	6.99991e-11
2.58425	7.09992e-11
2.58633	7.19993e-11
2.58841	7.19993e-11
2.59049	7.29994e-11
2.59256	7.39995e-11
2.59464	7.49996e-11
2.59671	7.49996e-11
2.59879	7.59997e-11
2.60086	7.59997e-11
2.60294	7.69997e-11
2.60501	7.69997e-11
2.60709	7.69997e-11
2.60916	7.79998e-11
2.61124	7.79998e-11
2.61331	7.79998e-11
2.61538	7.79998e-11
2.61746	7.89999e-11
2.61953	7.89999e-11
2.6216	7.89999e-11
2.62367	7.89999e-11
2.62574	7.89999e-11
2.62781	7.89999e-11
2.62988	7.89999e-11
2.63195	7.89999e-11
2.63402	7.89999e-11
2.63609	7.89999e-11
2.63816	7.89999e-11
2.64023	7.89999e-11
2.6423	7.89999e-11
2.64437	7.89999e-11
2.64644	7.79998e-11
2.6485	7.79998e-11
2.65057	7.79998e-11
2.65263	7.79998e-11
2.6547	7.69997e-11
2.65676	7.69997e-11
2.65883	7.59997e-11
2.66089	7.59997e-11
2.66296	7.49996e-11
2.66502	7.49996e-11
2.66708	7.39995e-11
2.66914	7.39995e-11
2.6712	7.29994e-11
2.67327	7.19993e-11
2.67533	7.09992e-11
2.67739	6.99991e-11
2.67945	6.8999e-11
2.68151	6.79989e-11
2.68357	6.69989e-11
2.68563	6.59988e-11
2.68769	6.49987e-11
2.68975	6.30003e-11
2.69181	6.20002e-11
2.69387	6e-11
2.69592	5.89999e-11
2.69798	5.69997e-11
2.70004	5.49996e-11
2.7021	5.29994e-11
2.70416	5.09992e-11
2.70622	4.8999e-11
2.70827	4.69988e-11
2.71033	4.49987e-11
2.71239	4.30003e-11
2.71445	4.10001e-11
2.71651	3.89999e-11
2.71856	3.59996e-11
2.72062	3.39995e-11
2.72268	3.09992e-11
2.72474	2.8999e-11
2.7268	2.59988e-11
2.72885	2.30003e-11
2.73091	2.10001e-11
2.73297	1.79998e-11
2.73503	1.49996e-11
2.73709	1.29994e-11
2.73915	9.99911e-12
2.74121	6.99885e-12
2.74327	3.99858e-12
2.74533	1.00009e-12
2.74739	-1.00009e-12
2.74945	-4.00036e-12
2.75151	-7.00062e-12
2.75357	-1.00009e-11
2.75563	-1.30012e-11
2.75769	-1.50013e-11
2.75975	-1.79998e-11
2.76181	-2.10001e-11
2.76388	-2.30003e-11
2.76594	-2.60005e-11
2.768	-2.90008e-11
2.77006	-3.1001e-11
2.77212	-3.40012e-11
2.77419	-3.60014e-11
2.77625	-3.89999e-11
2.77831	-4.10001e-11
2.78038	-4.40004e-11
2.78244	-4.60005e-11
2.78451	-4.90008e-11
2.78657	-5.1001e-11
2.78864	-5.30012e-11
2.7907	-5.50013e-11
2.79276	-5.69997e-11
2.79483	-6e-11
2.79689	-6.20002e-11
2.79896	-6.40004e-11
2.80102	-6.60005e-11
2.80309	-6.80007e-11
2.80515	-7.00009e-11
2.80722	-7.20011e-11
2.80928	-7.40012e-11
2.81135	-7.60014e-11
2.81341	-7.69997e-11
2.81548	-7.89999e-11
2.81754	-8.10001e-11
2.81961	-8.30003e-11
2.82167	-8.50005e-11
2.82373	-8.60005e-11
2.8258	-8.80007e-11
2.82786	-9.00009e-11
2.82992	-9.1001e-11
2.83199	-9.30012e-11
2.83405	-9.50013e-11
2.83611	-9.60014e-11
2.83817	-9.79998e-11
2.84023	-1e-10
2.8423	-1.01e-10
2.84436	-1.03e-10
2.84642	-1.04e-10
2.84848	-1.06001e-10
2.85055	-1.07001e-10
2.85261	-1.09001e-10
2.85467	-1.10001e-10
2.85673	-1.11001e-10
2.8588	-1.13001e-10
2.86086	-1.14001e-10
2.86292	-1.15001e-10
2.86498	-1.16001e-10
2.86705	-1.17e-10
2.86911	-1.18e-10
2.87118	-1.19e-10
2.87324	-1.2e-10
2.8753	-1.21e-10
2.87737	-1.22e-10
2.87943	-1.22e-10
2.8815	-1.23e-10
2.88357	-1.23e-10
2.88563	-1.23e-10
2.8877	-1.24e-10
2.88977	-1.24e-10
2.89183	-1.24e-10
2.8939	-1.24e-10
2.89597	-1.24e-10
2.89804	-1.23e-10
2.90011	-1.23e-10
2.90218	-1.22e-10
2.90425	-1.22e-10
2.90632	-1.21e-10
2.9084	-1.2e-10
2.91047	-1.19e-10
2.91254	-1.18e-10
2.91462	-1.16001e-10
2.91669	-1.15001e-10
2.91876	-1.14001e-10
2.92084	-1.12001e-10
2.92291	-1.10001e-10
2.92499	-1.08001e-10
2.92707	-1.07001e-10
2.92914	-1.05e-10
2.93122	-1.02e-10
2.9333	-1e-10
2.93538	-9.79998e-11
2.93746	-9.50013e-11
2.93954	-9.30012e-11
2.94162	-9.00009e-11
2.9437	-8.80007e-11
2.94578	-8.50005e-11
2.94786	-8.20002e-11
2.94994	-7.89999e-11
2.95202	-7.69997e-11
2.9541	-7.40012e-11
2.95618	-7.1001e-11
2.95826	-6.80007e-11
2.96034	-6.50004e-11
2.96243	-6.10001e-11
2.96451	-5.79998e-11
2.96659	-5.50013e-11
2.96867	-5.20011e-11
2.97076	-4.90008e-11
2.97284	-4.60005e-11
2.97492	-4.20002e-11
2.97701	-3.89999e-11
2.97909	-3.60014e-11
2.98118	-3.30012e-11
2.98326	-2.90008e-11
2.98535	-2.60005e-11
2.98743	-2.30003e-11
2.98952	-2e-11
2.99161	-1.60014e-11
2.99369	-1.30012e-11
2.99578	-1.00009e-11
2.99786	-6.00053e-12
2.99995	-3.00027e-12
3.00203	0
3.00412	3.00027e-12
3.0062	6.99885e-12
3.00829	9.99911e-12
3.01037	1.29994e-11
3.01245	1.59996e-11
3.01454	2e-11
3.01662	2.30003e-11
3.01871	2.59988e-11
3.02079	2.99991e-11
3.02287	3.29994e-11
3.02496	3.59996e-11
3.02704	4e-11
3.02912	4.30003e-11
3.03121	4.59988e-11
3.03329	4.99991e-11
3.03537	5.29994e-11
3.03745	5.59996e-11
3.03953	6e-11
3.04162	6.30003e-11
3.0437	6.59988e-11
3.04578	6.99991e-11
3.04786	7.29994e-11
3.04994	7.59997e-11
3.05202	8e-11
3.0541	8.30003e-11
3.05618	8.59988e-11
3.05826	8.8999e-11
3.06033	9.29994e-11
3.06241	9.59997e-11
3.06449	9.89999e-11
3.06657	1.02e-10
3.06864	1.04999e-10
3.07072	1.07999e-10
3.0728	1.10999e-10
3.07487	1.13999e-10
3.07695	1.17e-10
3.07902	1.2e-10
3.0811	1.22e-10
3.08317	1.24999e-10
3.08524	1.26999e-10
3.08731	1.29999e-10
3.08938	1.31999e-10
3.09145	1.33999e-10
3.09352	1.36e-10
3.09559	1.38e-10
3.09765	1.4e-10
3.09972	1.42e-10
3.10178	1.43999e-10
3.10385	1.44999e-10
3.10591	1.46999e-10
3.10797	1.47999e-10
3.11004	1.48999e-10
3.1121	1.49999e-10
3.11416	1.50999e-10
3.11622	1.51999e-10
3.11828	1.52999e-10
3.12034	1.52999e-10
3.12239	1.53999e-10
3.12445	1.53999e-10
3.12651	1.53999e-10
3.12856	1.53999e-10
3.13062	1.53999e-10
3.13267	1.53999e-10
3.13473	1.53999e-10
3.13678	1.52999e-10
3.13883	1.52999e-10
3.14089	1.51999e-10
3.14294	1.50999e-10
3.14499	1.49999e-10
3.14704	1.48999e-10
3.14909	1.47999e-10
3.15114	1.46999e-10
3.15319	1.44999e-10
3.15524	1.43999e-10
3.15729	1.42e-10
3.15933	1.4e-10
3.16138	1.39e-10
3.16343	1.37e-10
3.16547	1.35e-10
3.16752	1.32999e-10
3.16957	1.30999e-10
3.17161	1.27999e-10
3.17366	1.25999e-10
3.1757	1.23999e-10
3.17775	1.21e-10
3.17979	1.19e-10
3.18184	1.16e-10
3.18388	1.13999e-10
3.18592	1.10999e-10
3.18797	1.07999e-10
3.19001	1.04999e-10
3.19205	1.02e-10
3.1941	9.89999e-11
3.19614	9.59997e-11
3.19818	9.29994e-11
3.20023	8.99991e-11
3.20227	8.69989e-11
3.20431	8.30003e-11
3.20635	8e-11
3.2084	7.69997e-11
3.21044	7.29994e-11
3.21248	6.99991e-11
3.21452	6.59988e-11
3.21657	6.20002e-11
3.21861	5.89999e-11
3.22065	5.49996e-11
3.2227	5.09992e-11
3.22474	4.69988e-11
3.22678	4.30003e-11
3.22882	3.89999e-11
3.23087	3.49996e-11
3.23291	3.09992e-11
3.23495	2.69988e-11
3.237	2.30003e-11
3.23904	1.89999e-11
3.24108	1.39995e-11
3.24313	9.99911e-12
3.24517	5.99876e-12
3.24721	1.00009e-12
3.24926	-3.00027e-12
3.2513	-8.00071e-12
3.25334	-1.20011e-11
3.25539	-1.69997e-11
3.25743	-2.10001e-11
3.25948	-2.60005e-11
3.26152	-3.1001e-11
3.26357	-3.50013e-11
3.26561	-4e-11
3.26766	-4.50004e-11
3.2697	-4.90008e-11
3.27175	-5.40012e-11
3.27379	-5.89999e-11
3.27584	-6.30003e-11
3.27789	-6.80007e-11
3.27993	-7.30012e-11
3.28198	-7.69997e-11
3.28403	-8.20002e-11
3.28608	-8.70006e-11
3.28812	-9.1001e-11
3.29017	-9.60014e-11
3.29222	-1e-10
3.29427	-1.05e-10
3.29632	-1.09001e-10
3.29837	-1.13001e-10
3.30042	-1.18e-10
3.30247	-1.22e-10
3.30453	-1.26001e-10
3.30658	-1.30001e-10
3.30863	-1.34001e-10
3.31069	-1.38e-10
3.31274	-1.42e-10
3.31479	-1.45e-10
3.31685	-1.49001e-10
3.3189	-1.53001e-10
3.32096	-1.56001e-10
3.32302	-1.59e-10
3.32508	-1.63e-10
3.32713	-1.66001e-10
3.32919	-1.69001e-10
3.33125	-1.72001e-10
3.33331	-1.74001e-10
3.33537	-1.77e-10
3.33743	-1.8e-10
3.33949	-1.82e-10
3.34155	-1.85e-10
3.34362	-1.87001e-10
3.34568	-1.89001e-10
3.34774	-1.91001e-10
3.3498	-1.92001e-10
3.35187	-1.94001e-10
3.35393	-1.95001e-10
3.35599	-1.97e-10
3.35805	-1.98e-10
3.36012	-1.99e-10
3.36218	-2e-10
3.36424	-2.01e-10
3.36631	-2.02e-10
3.36837	-2.02e-10
3.37043	-2.03e-10
3.3725	-2.03e-10
3.37456	-2.03e-10
3.37663	-2.04e-10
3.37869	-2.04e-10
3.38076	-2.03e-10
3.38282	-2.03e-10
3.38489	-2.03e-10
3.38696	-2.02e-10
3.38903	-2.01e-10
3.39109	-2.01e-10
3.39316	-2e-10
3.39523	-1.99e-10
3.3973	-1.98e-10
3.39937	-1.96001e-10
3.40144	-1.95001e-10
3.40351	-1.93001e-10
3.40558	-1.92001e-10
3.40765	-1.90001e-10
3.40973	-1.88001e-10
3.4118	-1.86001e-10
3.41387	-1.84e-10
3.41594	-1.81e-10
3.41802	-1.79e-10
3.42009	-1.76001e-10
3.42217	-1.74001e-10
3.42424	-1.71001e-10
3.42632	-1.68001e-10
3.4284	-1.65e-10
3.43047	-1.62e-10
3.43255	-1.59e-10
3.43463	-1.55001e-10
3.43671	-1.52001e-10
3.43878	-1.48001e-10
3.44086	-1.45e-10
3.44294	-1.41e-10
3.44502	-1.37e-10
3.4471	-1.33001e-10
3.44918	-1.29001e-10
3.45126	-1.25e-10
3.45334	-1.2e-10
3.45542	-1.16001e-10
3.4575	-1.11001e-10
3.45958	-1.07001e-10
3.46166	-1.02e-10
3.46374	-9.69997e-11
3.46582	-9.30012e-11
3.4679	-8.80007e-11
3.46998	-8.30003e-11
3.47207	-7.79998e-11
3.47415	-7.20011e-11
3.47623	-6.70006e-11
3.47831	-6.20002e-11
3.4804	-5.60014e-11
3.48248	-5.1001e-11
3.48456	-4.50004e-11
3.48665	-4e-11
3.48873	-3.40012e-11
3.49082	-2.90008e-11
3.4929	-2.30003e-11
3.49498	-1.69997e-11
3.49707	-1.1001e-11
3.49915	-6.00053e-12
3.50123	0
3.50331	5.99876e-12
3.5054	1.19993e-11
3.50748	1.79998e-11
3.50956	2.39986e-11
3.51164	2.99991e-11
3.51372	3.59996e-11
3.5158	4.10001e-11
3.51788	4.69988e-11
3.51996	5.29994e-11
3.52204	5.89999e-11
3.52412	6.49987e-11
3.5262	7.09992e-11
3.52828	7.59997e-11
3.53036	8.20002e-11
3.53244	8.79989e-11
3.53451	9.39995e-11
3.53659	9.89999e-11
3.53867	1.04999e-10
3.54074	1.09999e-10
3.54282	1.16e-10
3.5449	1.21e-10
3.54697	1.26999e-10
3.54905	1.31999e-10
3.55112	1.37e-10
3.5532	1.42e-10
3.55527	1.46999e-10
3.55734	1.51999e-10
3.55941	1.57e-10
3.56148	1.62e-10
3.56355	1.66999e-10
3.56562	1.70999e-10
3.56769	1.76e-10
3.56976	1.8e-10
3.57183	1.83999e-10
3.57389	1.87999e-10
3.57596	1.91999e-10
3.57802	1.96e-10
3.58009	2e-10
3.58215	2.03999e-10
3.58421	2.06999e-10
3.58627	2.09999e-10
3.58833	2.13999e-10
3.59039	2.17e-10
3.59245	2.2e-10
3.59451	2.22e-10
3.59657	2.24999e-10
3.59863	2.26999e-10
3.60068	2.29999e-10
3.60274	2.31999e-10
3.60479	2.33999e-10
3.60684	2.36e-10
3.60889	2.37e-10
3.61095	2.39e-10
3.613	2.4e-10
3.61505	2.42e-10
3.6171	2.43e-10
3.61914	2.43e-10
3.62119	2.43999e-10
3.62324	2.44999e-10
3.62528	2.44999e-10
3.62733	2.44999e-10
3.62937	2.44999e-10
3.63142	2.44999e-10
3.63346	2.44999e-10
3.6355	2.44999e-10
3.63755	2.43999e-10
3.63959	2.43e-10
3.64163	2.42e-10
3.64367	2.41e-10
3.64571	2.4e-10
3.64775	2.38e-10
3.64978	2.37e-10
3.65182	2.35e-10
3.65386	2.32999e-10
3.65589	2.30999e-10
3.65793	2.28999e-10
3.65996	2.25999e-10
3.662	2.23999e-10
3.66403	2.21e-10
3.66607	2.18e-10
3.6681	2.15e-10
3.67013	2.11999e-10
3.67216	2.08999e-10
3.67419	2.05999e-10
3.67623	2.02e-10
3.67826	1.98e-10
3.68029	1.93999e-10
3.68232	1.89999e-10
3.68434	1.85999e-10
3.68637	1.82e-10
3.6884	1.78e-10
3.69043	1.72999e-10
3.69246	1.67999e-10
3.69448	1.63999e-10
3.69651	1.59e-10
3.69854	1.53999e-10
3.70056	1.48999e-10
3.70259	1.43e-10
3.70462	1.38e-10
3.70664	1.32999e-10
3.70867	1.26999e-10
3.71069	1.21e-10
3.71272	1.15e-10
3.71474	1.09999e-10
3.71677	1.03999e-10
3.71879	9.79998e-11
3.72082	9.09992e-11
3.72284	8.49987e-11
3.72486	7.89999e-11
3.72689	7.19993e-11
3.72891	6.59988e-11
3.73093	5.89999e-11
3.73296	5.29994e-11
3.73498	4.59988e-11
3.73701	3.89999e-11
3.73903	3.29994e-11
3.74105	2.59988e-11
3.74308	1.89999e-11
3.7451	1.19993e-11
3.74712	4.99867e-12
3.74915	-2.00018e-12
3.75117	-9.0008e-12
3.75319	-1.60014e-11
3.75522	-2.30003e-11
3.75724	-3.00009e-11
3.75927	-3.69997e-11
3.76129	-4.40004e-11
3.76332	-5.20011e-11
3.76534	-5.89999e-11
3.76737	-6.60005e-11
3.76939	-7.30012e-11
3.77142	-8e-11
3.77344	-8.70006e-11
3.77547	-9.40013e-11
3.7775	-1.01e-10
3.77952	-1.08001e-10
3.78155	-1.15001e-10
3.78358	-1.21e-10
3.7856	-1.28001e-10
3.78763	-1.35001e-10
3.78966	-1.41e-10
3.79168	-1.48001e-10
3.79371	-1.54001e-10
3.79574	-1.61e-10
3.79777	-1.67001e-10
3.7998	-1.73001e-10
3.80182	-1.79e-10
3.80385	-1.85e-10
3.80588	-1.91001e-10
3.80791	-1.97e-10
3.80994	-2.02e-10
3.81197	-2.08001e-10
3.814	-2.13001e-10
3.81603	-2.18e-10
3.81806	-2.23e-10
3.82009	-2.28001e-10
3.82212	-2.33001e-10
3.82415	-2.38e-10
3.82618	-2.42e-10
3.82821	-2.47001e-10
3.83024	-2.51001e-10
3.83228	-2.55001e-10
3.83431	-2.59e-10
3.83634	-2.63e-10
3.83837	-2.66001e-10
3.84041	-2.70001e-10
3.84244	-2.73001e-10
3.84447	-2.76001e-10
3.84651	-2.79e-10
3.84854	-2.81e-10
3.85057	-2.84e-10
3.85261	-2.86001e-10
3.85464	-2.89001e-10
3.85668	-2.91001e-10
3.85871	-2.92001e-10
3.86075	-2.94001e-10
3.86278	-2.96001e-10
3.86482	-2.97e-10
3.86686	-2.98e-10
3.86889	-2.99e-10
3.87093	-3e-10
3.87297	-3e-10
3.87501	-3.01e-10
3.87705	-3.01e-10
3.87908	-3.01e-10
3.88112	-3.01e-10
3.88316	-3e-10
3.88521	-3e-10
3.88725	-2.99e-10
3.88929	-2.98e-10
3.89133	-2.97e-10
3.89338	-2.96001e-10
3.89542	-2.94001e-10
3.89746	-2.93001e-10
3.89951	-2.91001e-10
3.90155	-2.89001e-10
3.9036	-2.86001e-10
3.90564	-2.84e-10
3.90769	-2.81e-10
3.90973	-2.78e-10
3.91178	-2.75001e-10
3.91382	-2.72001e-10
3.91587	-2.69001e-10
3.91791	-2.65e-10
3.91996	-2.61e-10
3.922	-2.57e-10
3.92405	-2.53001e-10
3.92609	-2.49001e-10
3.92814	-2.44e-10
3.93019	-2.39e-10
3.93223	-2.35001e-10
3.93428	-2.30001e-10
3.93632	-2.24e-10
3.93837	-2.19e-10
3.94041	-2.14001e-10
3.94246	-2.08001e-10
3.9445	-2.02e-10
3.94655	-1.96001e-10
3.9486	-1.90001e-10
3.95064	-1.84e-10
3.95269	-1.78e-10
3.95474	-1.71001e-10
3.95678	-1.64e-10
3.95883	-1.58e-10
3.96088	-1.51001e-10
3.96293	-1.44e-10
3.96497	-1.37e-10
3.96702	-1.30001e-10
3.96907	-1.22e-10
3.97112	-1.15001e-10
3.97317	-1.07001e-10
3.97522	-1e-10
3.97727	-9.20011e-11
3.97933	-8.40004e-11
3.98138	-7.69997e-11
3.98343	-6.90008e-11
3.98548	-6.10001e-11
3.98753	-5.30012e-11
3.98958	-4.50004e-11
3.99162	-3.60014e-11
3.99367	-2.80007e-11
3.99572	-2e-11
3.99777	-1.20011e-11
3.99981	-4.00036e-12
4.00185	3.99858e-12
4.0039	1.19993e-11
4.00594	2.10001e-11
4.00798	2.8999e-11
4.01002	3.69997e-11
4.01206	4.49987e-11
4.01409	5.29994e-11
4.01613	6.10001e-11
4.01816	6.8999e-11
4.0202	7.69997e-11
4.02223	8.49987e-11
4.02426	9.29994e-11
4.02629	1e-10
4.02832	1.07999e-10
4.03035	1.16e-10
4.03237	1.23e-10
4.0344	1.30999e-10
4.03642	1.38e-10
4.03845	1.45999e-10
4.04047	1.52999e-10
4.04249	1.6e-10
4.04451	1.66999e-10
4.04653	1.73999e-10
4.04854	1.81e-10
4.05056	1.87999e-10
4.05258	1.93999e-10
4.05459	2.01e-10
4.0566	2.06999e-10
4.05861	2.13999e-10
4.06063	2.2e-10
4.06264	2.25999e-10
4.06464	2.31999e-10
4.06665	2.37e-10
4.06866	2.43e-10
4.07066	2.47999e-10
4.07267	2.53999e-10
4.07467	2.59e-10
4.07667	2.63999e-10
4.07867	2.68999e-10
4.08067	2.72999e-10
4.08267	2.78e-10
4.08466	2.82e-10
4.08666	2.85999e-10
4.08866	2.89999e-10
4.09065	2.93999e-10
4.09264	2.98e-10
4.09463	3.01e-10
4.09662	3.03999e-10
4.09861	3.06999e-10
4.1006	3.09999e-10
4.10259	3.12999e-10
4.10457	3.16e-10
4.10656	3.18e-10
4.10854	3.2e-10
4.11052	3.22e-10
4.11251	3.23999e-10
4.11449	3.24999e-10
4.11647	3.25999e-10
4.11845	3.26999e-10
4.12042	3.27999e-10
4.1224	3.28999e-10
4.12438	3.28999e-10
4.12635	3.29999e-10
4.12833	3.29999e-10
4.1303	3.29999e-10
4.13227	3.28999e-10
4.13425	3.28999e-10
4.13622	3.27999e-10
4.13819	3.26999e-10
4.14016	3.25999e-10
4.14213	3.23999e-10
4.1441	3.23e-10
4.14607	3.21e-10
4.14803	3.19e-10
4.15	3.17e-10
4.15197	3.15e-10
4.15394	3.11999e-10
4.1559	3.08999e-10
4.15787	3.05999e-10
4.15983	3.03e-10
4.1618	3e-10
4.16376	2.96e-10
4.16573	2.92999e-10
4.16769	2.88999e-10
4.16965	2.84999e-10
4.17162	2.8e-10
4.17358	2.76e-10
4.17555	2.70999e-10
4.17751	2.65999e-10
4.17947	2.61e-10
4.18144	2.56e-10
4.1834	2.50999e-10
4.18536	2.45999e-10
4.18733	2.4e-10
4.18929	2.33999e-10
4.19125	2.27999e-10
4.19322	2.22e-10
4.19518	2.16e-10
4.19715	2.08999e-10
4.19911	2.03e-10
4.20107	1.96e-10
4.20304	1.88999e-10
4.205	1.82e-10
4.20697	1.75e-10
4.20893	1.67999e-10
4.2109	1.61e-10
4.21286	1.52999e-10
4.21483	1.45999e-10
4.21679	1.38e-10
4.21876	1.29999e-10
4.22072	1.22e-10
4.22269	1.15e-10
4.22466	1.05999e-10
4.22662	9.79998e-11
4.22859	8.99991e-11
4.23056	8.20002e-11
4.23252	7.29994e-11
4.23449	6.49987e-11
4.23646	5.59996e-11
4.23843	4.79989e-11
4.24039	3.89999e-11
4.24236	2.99991e-11
4.24433	2.10001e-11
4.2463	1.19993e-11
4.24827	3.99858e-12
4.25024	-5.00044e-12
4.25221	-1.40012e-11
4.25418	-2.30003e-11
4.25615	-3.20011e-11
4.25812	-4.10001e-11
4.26009	-5.00009e-11
4.26206	-5.89999e-11
4.26403	-6.80007e-11
4.266	-7.69997e-11
4.26797	-8.60005e-11
4.26994	-9.50013e-11
4.27192	-1.04e-10
4.27389	-1.13001e-10
4.27586	-1.22e-10
4.27784	-1.30001e-10
4.27981	-1.39e-10
4.28178	-1.48001e-10
4.28375	-1.56001e-10
4.28573	-1.65e-10
4.2877	-1.73001e-10
4.28968	-1.81e-10
4.29165	-1.90001e-10
4.29362	-1.98e-10
4.2956	-2.06001e-10
4.29757	-2.14001e-10
4.29955	-2.21e-10
4.30152	-2.29001e-10
4.3035	-2.36001e-10
4.30547	-2.44e-10
4.30745	-2.51001e-10
4.30942	-2.58e-10
4.3114	-2.65e-10
4.31338	-2.72001e-10
4.31535	-2.78e-10
4.31733	-2.85e-10
4.31931	-2.91001e-10
4.32128	-2.97e-10
4.32326	-3.03e-10
4.32524	-3.08001e-10
4.32722	-3.14001e-10
4.3292	-3.19e-10
4.33118	-3.24e-10
4.33316	-3.29001e-10
4.33514	-3.34001e-10
4.33712	-3.38e-10
4.3391	-3.42e-10
4.34108	-3.46001e-10
4.34306	-3.50001e-10
4.34504	-3.54001e-10
4.34702	-3.57e-10
4.34901	-3.6e-10
4.35099	-3.63e-10
4.35297	-3.66001e-10
4.35495	-3.68001e-10
4.35694	-3.70001e-10
4.35892	-3.72001e-10
4.3609	-3.74001e-10
4.36289	-3.75001e-10
4.36487	-3.77e-10
4.36685	-3.78e-10
4.36884	-3.79e-10
4.37082	-3.79e-10
4.3728	-3.8e-10
4.37479	-3.8e-10
4.37677	-3.8e-10
4.37876	-3.8e-10
4.38074	-3.79e-10
4.38273	-3.78e-10
4.38471	-3.78e-10
4.3867	-3.76001e-10
4.38868	-3.75001e-10
4.39067	-3.74001e-10
4.39265	-3.72001e-10
4.39464	-3.70001e-10
4.39662	-3.68001e-10
4.39861	-3.65e-10
4.4006	-3.63e-10
4.40258	-3.6e-10
4.40457	-3.57e-10
4.40656	-3.54001e-10
4.40855	-3.50001e-10
4.41054	-3.47001e-10
4.41253	-3.43e-10
4.41452	-3.39e-10
4.41651	-3.35001e-10
4.4185	-3.30001e-10
4.42049	-3.25e-10
4.42248	-3.21e-10
4.42447	-3.16001e-10
4.42647	-3.10001e-10
4.42846	-3.05e-10
4.43045	-2.99e-10
4.43245	-2.93001e-10
4.43444	-2.87001e-10
4.43644	-2.81e-10
4.43843	-2.74001e-10
4.44043	-2.67001e-10
4.44242	-2.6e-10
4.44441	-2.53001e-10
4.44641	-2.46001e-10
4.4484	-2.39e-10
4.4504	-2.31001e-10
4.45239	-2.23e-10
4.45439	-2.15001e-10
4.45638	-2.07001e-10
4.45838	-1.99e-10
4.46037	-1.90001e-10
4.46237	-1.82e-10
4.46436	-1.73001e-10
4.46636	-1.64e-10
4.46835	-1.55001e-10
4.47035	-1.46001e-10
4.47234	-1.36001e-10
4.47433	-1.27001e-10
4.47632	-1.17e-10
4.47831	-1.08001e-10
4.4803	-9.79998e-11
4.48229	-8.80007e-11
4.48428	-7.79998e-11
4.48627	-6.80007e-11
4.48826	-5.79998e-11
4.49025	-4.80007e-11
4.49224	-3.79998e-11
4.49422	-2.80007e-11
4.49621	-1.79998e-11
4.4982	-8.00071e-12
4.50019	3.00027e-12
4.50218	1.29994e-11
4.50416	2.30003e-11
4.50615	3.29994e-11
4.50814	4.39986e-11
4.51013	5.39995e-11
4.51212	6.39986e-11
4.5141	7.39995e-11
4.51609	8.39986e-11
4.51807	9.39995e-11
4.52006	1.03e-10
4.52204	1.12999e-10
4.52402	1.23e-10
4.526	1.31999e-10
4.52798	1.42e-10
4.52996	1.50999e-10
4.53193	1.6e-10
4.53391	1.68999e-10
4.53588	1.78e-10
4.53786	1.86999e-10
4.53983	1.96e-10
4.5418	2.03999e-10
4.54377	2.12999e-10
4.54574	2.21e-10
4.54771	2.28999e-10
4.54968	2.37e-10
4.55165	2.44999e-10
4.55362	2.52999e-10
4.55558	2.6e-10
4.55755	2.66999e-10
4.55951	2.75e-10
4.56148	2.82e-10
4.56344	2.88999e-10
4.5654	2.95e-10
4.56737	3.02e-10
4.56933	3.07999e-10
4.57129	3.15e-10
4.57325	3.21e-10
4.57522	3.26999e-10
4.57718	3.31999e-10
4.57914	3.38e-10
4.5811	3.43e-10
4.58306	3.48999e-10
4.58503	3.53999e-10
4.58699	3.59e-10
4.58895	3.63e-10
4.59091	3.67999e-10
4.59287	3.70999e-10
4.59483	3.75e-10
4.59678	3.78e-10
4.59873	3.8e-10
4.60067	3.83e-10
4.60262	3.85999e-10
4.60455	3.87999e-10
4.60648	3.89999e-10
4.60841	3.91999e-10
4.61034	3.93999e-10
4.61226	3.95e-10
4.61419	3.97e-10
4.6161	3.98e-10
4.61802	3.99e-10
4.61994	4e-10
4.62185	4.01e-10
4.62376	4.02e-10
4.62568	4.03e-10
4.62759	4.03e-10
4.6295	4.03999e-10
4.63142	4.03999e-10
4.63334	4.03999e-10
4.63526	4.04999e-10
4.63719	4.04999e-10
4.63912	4.04999e-10
4.64105	4.04999e-10
4.64299	4.03999e-10
4.64493	4.02e-10
4.64687	4e-10
4.6488	3.97e-10
4.65074	3.95e-10
4.65268	3.91999e-10
4.65461	3.87999e-10
4.65654	3.83e-10
4.65846	3.79e-10
4.66037	3.73999e-10
4.66228	3.68999e-10
4.66419	3.63999e-10
4.66609	3.59e-10
4.66799	3.53999e-10
4.66988	3.47999e-10
4.67178	3.43e-10
4.67367	3.37e-10
4.67556	3.31999e-10
4.67744	3.25999e-10
4.67933	3.2e-10
4.68122	3.13999e-10
4.68311	3.07999e-10
4.68499	3.01e-10
4.68688	2.95e-10
4.68877	2.87999e-10
4.69066	2.81e-10
4.69255	2.73999e-10
4.69445	2.66999e-10
4.69634	2.6e-10
4.69824	2.51999e-10
4.70014	2.44999e-10
4.70204	2.36e-10
4.70393	2.26999e-10
4.70582	2.18e-10
4.70771	2.09999e-10
4.70959	2.01e-10
4.71148	1.91999e-10
4.71336	1.83e-10
4.71524	1.75e-10
4.71713	1.65999e-10
4.71902	1.57e-10
4.72091	1.47999e-10
4.72281	1.39e-10
4.72471	1.29999e-10
4.72662	1.21e-10
4.72853	1.11999e-10
4.73045	1.03e-10
4.73238	9.29994e-11
4.73431	8.30003e-11
4.73623	7.29994e-11
4.73815	6.30003e-11
4.74007	5.29994e-11
4.74199	4.20002e-11
4.74391	3.19993e-11
4.74582	2.20002e-11
4.74774	1.19993e-11
4.74965	2.00018e-12
4.75156	-8.00071e-12
4.75346	-1.79998e-11
4.75537	-2.70006e-11
4.75727	-3.69997e-11
4.75918	-4.70006e-11
4.76108	-5.69997e-11
4.76299	-6.70006e-11
4.76489	-7.60014e-11
4.76679	-8.60005e-11
4.76869	-9.50013e-11
4.77058	-1.05e-10
4.77247	-1.14001e-10
4.77436	-1.23e-10
4.77625	-1.32001e-10
4.77814	-1.42e-10
4.78002	-1.51001e-10
4.78191	-1.6e-10
4.78379	-1.69001e-10
4.78568	-1.78e-10
4.78756	-1.87001e-10
4.78945	-1.96001e-10
4.79134	-2.05e-10
4.79323	-2.13001e-10
4.79513	-2.22e-10
4.79702	-2.31001e-10
4.79892	-2.4e-10
4.80082	-2.48001e-10
4.80272	-2.56001e-10
4.80462	-2.64e-10
4.80652	-2.72001e-10
4.80842	-2.8e-10
4.81032	-2.88001e-10
4.81222	-2.96001e-10
4.81412	-3.03e-10
4.81603	-3.11001e-10
4.81793	-3.17e-10
4.81983	-3.24e-10
4.82172	-3.31001e-10
4.82362	-3.37e-10
4.82552	-3.43e-10
4.82741	-3.49001e-10
4.8293	-3.55001e-10
4.83119	-3.6e-10
4.83308	-3.66001e-10
4.83496	-3.71001e-10
4.83685	-3.76001e-10
4.83873	-3.8e-10
4.84061	-3.85e-10
4.84249	-3.89001e-10
4.84437	-3.94001e-10
4.84625	-3.98e-10
4.84813	-4.01e-10
4.85001	-4.05e-10
4.85189	-4.08001e-10
4.85377	-4.11001e-10
4.85564	-4.13001e-10
4.85752	-4.16001e-10
4.85939	-4.19e-10
4.86127	-4.21e-10
4.86315	-4.24e-10
4.86503	-4.26001e-10
4.86692	-4.26001e-10
4.86879	-4.25e-10
4.87065	-4.25e-10
4.87251	-4.24e-10
4.87436	-4.23e-10
4.87621	-4.22e-10
4.87805	-4.21e-10
4.87989	-4.2e-10
4.88173	-4.19e-10
4.88357	-4.18e-10
4.88541	-4.16001e-10
4.88724	-4.14001e-10
4.88907	-4.12001e-10
4.89089	-4.10001e-10
4.89272	-4.07001e-10
4.89453	-4.02e-10
4.89634	-3.97e-10
4.89813	-3.93001e-10
4.89992	-3.88001e-10
4.9017	-3.84e-10
4.90347	-3.8e-10
4.90525	-3.77e-10
4.90702	-3.73001e-10
4.90879	-3.70001e-10
4.91057	-3.67001e-10
4.91235	-3.64e-10
4.91414	-3.61e-10
4.91594	-3.58e-10
4.91775	-3.56001e-10
4.91957	-3.53001e-10
4.9214	-3.50001e-10
4.92324	-3.45e-10
4.92508	-3.39e-10
4.92692	-3.34001e-10
4.92876	-3.28001e-10
4.9306	-3.22e-10
4.93245	-3.17e-10
4.9343	-3.11001e-10
4.93616	-3.05e-10
4.93802	-2.98e-10
4.93987	-2.91001e-10
4.94172	-2.83e-10
4.94357	-2.75001e-10
4.94541	-2.68001e-10
4.94725	-2.61e-10
4.94909	-2.53001e-10
4.95093	-2.46001e-10
4.95277	-2.38e-10
4.95461	-2.31001e-10
4.95646	-2.23e-10
4.95831	-2.16001e-10
4.96016	-2.08001e-10
4.96201	-2.01e-10
4.96387	-1.93001e-10
4.96573	-1.85e-10
4.96759	-1.76001e-10
4.96946	-1.68001e-10
4.97133	-1.6e-10
4.9732	-1.51001e-10
4.97506	-1.41e-10
4.97691	-1.32001e-10
4.97875	-1.23e-10
4.98057	-1.14001e-10
4.98239	-1.05e-10
4.98419	-9.60014e-11
4.98599	-8.70006e-11
4.98778	-7.79998e-11
4.98956	-7.00009e-11
4.99134	-6.10001e-11
4.99311	-5.30012e-11
4.99489	-4.50004e-11
4.99666	-3.60014e-11
4.99843	-2.80007e-11
5.0002	-1.89999e-11
5.00197	-1.1001e-11
5.00372	-3.00027e-12
5.00547	4.99867e-12
5.0072	1.29994e-11
5.00894	2.10001e-11
5.01066	2.8999e-11
5.01239	3.69997e-11
5.01412	4.49987e-11
5.01586	5.39995e-11
5.01761	6.30003e-11
5.01937	7.19993e-11
5.02115	8.10001e-11
5.02293	8.8999e-11
5.02472	9.89999e-11
5.02652	1.07999e-10
5.02832	1.17e-10
5.03013	1.24999e-10
5.03194	1.33999e-10
5.03376	1.43e-10
5.03558	1.51999e-10
5.03741	1.61e-10
5.03923	1.67999e-10
5.04105	1.76e-10
5.04285	1.82e-10
5.04465	1.88999e-10
5.04643	1.95e-10
5.04821	2.02e-10
5.04998	2.07999e-10
5.05175	2.13999e-10
5.05351	2.21e-10
5.05526	2.26999e-10
5.05702	2.33999e-10
5.05878	2.41e-10
5.06054	2.47999e-10
5.0623	2.55e-10
5.06407	2.63e-10
5.06586	2.69999e-10
5.06764	2.75e-10
5.06941	2.8e-10
5.07119	2.85999e-10
5.07296	2.90999e-10
5.07473	2.96e-10
5.0765	3.02e-10
5.07828	3.07999e-10
5.08006	3.13999e-10
5.08185	3.21e-10
5.08366	3.27999e-10
5.08547	3.31999e-10
5.08727	3.36e-10
5.08908	3.41e-10
5.09089	3.43999e-10
5.09269	3.47999e-10
5.0945	3.50999e-10
5.09631	3.56e-10
5.09813	3.59e-10
5.09994	3.61e-10
5.10175	3.63e-10
5.10356	3.64999e-10
5.10536	3.65999e-10
5.10716	3.66999e-10
5.10895	3.67999e-10
5.11074	3.69999e-10
5.11253	3.70999e-10
5.11433	3.72999e-10
5.11612	3.73999e-10
5.11791	3.73999e-10
5.1197	3.75e-10
5.1215	3.76e-10
5.12329	3.78e-10
5.12509	3.77e-10
5.12688	3.77e-10
5.12868	3.77e-10
5.13047	3.77e-10
5.13227	3.77e-10
5.13407	3.76e-10
5.13587	3.75e-10
5.13767	3.72999e-10
5.13946	3.71999e-10
5.14125	3.69999e-10
5.14305	3.67999e-10
5.14484	3.65999e-10
5.14663	3.63999e-10
5.14842	3.62e-10
5.15021	3.6e-10
5.152	3.57e-10
5.15379	3.55e-10
5.15558	3.51999e-10
5.15737	3.48999e-10
5.15916	3.44999e-10
5.16094	3.41e-10
5.16272	3.37e-10
5.16449	3.32999e-10
5.16626	3.27999e-10
5.16802	3.22e-10
5.16977	3.17e-10
5.17152	3.11999e-10
5.17326	3.06999e-10
5.17499	3.02e-10
5.17672	2.98e-10
5.17845	2.91999e-10
5.18017	2.85999e-10
5.18188	2.8e-10
5.18358	2.73999e-10
5.18528	2.68999e-10
5.18698	2.63999e-10
5.18867	2.59e-10
5.19037	2.53999e-10
5.19207	2.49999e-10
5.19378	2.44999e-10
5.19549	2.41e-10
5.19721	2.37e-10
5.19895	2.32999e-10
5.20069	2.28999e-10
5.20246	2.24999e-10
5.20423	2.21e-10
5.20602	2.15e-10
5.20781	2.06999e-10
5.20959	2e-10
5.21138	1.92999e-10
5.21315	1.84999e-10
5.21492	1.77e-10
5.21668	1.68999e-10
5.21844	1.62e-10
5.2202	1.53999e-10
5.22195	1.46999e-10
5.22371	1.4e-10
5.22548	1.32999e-10
5.22724	1.25999e-10
5.22901	1.18e-10
5.23076	1.08999e-10
5.2325	1e-10
5.23423	9.19993e-11
5.23594	8.39986e-11
5.23764	7.59997e-11
5.23934	6.8999e-11
5.24105	6.10001e-11
5.24275	5.39995e-11
5.24446	4.69988e-11
5.24617	3.89999e-11
5.24788	3.19993e-11
5.2496	2.39986e-11
5.25131	1.69997e-11
5.25301	8.99902e-12
5.25469	1.00009e-12
5.25636	-7.00062e-12
5.258	-1.40012e-11
5.25963	-2.10001e-11
5.26125	-2.70006e-11
5.26287	-3.40012e-11
5.26447	-4e-11
5.26605	-4.70006e-11
5.26763	-5.30012e-11
5.2692	-5.89999e-11
5.27077	-6.50004e-11
5.27234	-7.1001e-11
5.27391	-7.69997e-11
5.27549	-8.40004e-11
5.27709	-9.00009e-11
5.2787	-9.69997e-11
5.28034	-1.05e-10
5.28199	-1.11001e-10
5.28364	-1.17e-10
5.28528	-1.23e-10
5.28691	-1.28001e-10
5.28854	-1.34001e-10
5.29017	-1.4e-10
5.2918	-1.45e-10
5.29343	-1.51001e-10
5.29506	-1.57e-10
5.2967	-1.63e-10
5.29834	-1.70001e-10
5.3	-1.76001e-10
5.30168	-1.83e-10
5.30337	-1.90001e-10
5.30506	-1.95001e-10
5.30674	-2e-10
5.30843	-2.06001e-10
5.31012	-2.11001e-10
5.31182	-2.17e-10
5.31352	-2.22e-10
5.31522	-2.27001e-10
5.31692	-2.32001e-10
5.31863	-2.38e-10
5.32034	-2.43e-10
5.32205	-2.48001e-10
5.32377	-2.53001e-10
5.32549	-2.57e-10
5.32721	-2.62e-10
5.32893	-2.66001e-10
5.33065	-2.70001e-10
5.33237	-2.73001e-10
5.33408	-2.76001e-10
5.33578	-2.78e-10
5.33748	-2.81e-10
5.33917	-2.83e-10
5.34085	-2.86001e-10
5.34254	-2.89001e-10
5.34423	-2.92001e-10
5.34591	-2.95001e-10
5.34761	-2.98e-10
5.3493	-2.99e-10
5.35097	-2.99e-10
5.35264	-3e-10
5.35429	-3.01e-10
5.35595	-3.03e-10
5.35761	-3.05e-10
5.35927	-3.08001e-10
5.36094	-3.11001e-10
5.36262	-3.13001e-10
5.36431	-3.16001e-10
5.36601	-3.19e-10
5.36772	-3.22e-10
5.36944	-3.23e-10
5.37115	-3.22e-10
5.37285	-3.22e-10
5.37455	-3.23e-10
5.37626	-3.24e-10
5.37796	-3.23e-10
5.37966	-3.22e-10
5.38135	-3.22e-10
5.38304	-3.22e-10
5.38474	-3.21e-10
5.38643	-3.17e-10
5.38809	-3.14001e-10
5.38975	-3.11001e-10
5.39139	-3.08001e-10
5.39302	-3.05e-10
5.39464	-3.01e-10
5.39624	-2.98e-10
5.39783	-2.95001e-10
5.39941	-2.90001e-10
5.40097	-2.86001e-10
5.40252	-2.82e-10
5.40405	-2.78e-10
5.40557	-2.75001e-10
5.40709	-2.72001e-10
5.40861	-2.70001e-10
5.41013	-2.68001e-10
5.41166	-2.67001e-10
5.41319	-2.66001e-10
5.41474	-2.65e-10
5.41629	-2.65e-10
5.41787	-2.64e-10
5.41947	-2.64e-10
5.42109	-2.64e-10
5.42273	-2.63e-10
5.42438	-2.61e-10
5.42605	-2.58e-10
5.42772	-2.56001e-10
5.42941	-2.53001e-10
5.43111	-2.50001e-10
5.43282	-2.47001e-10
5.43453	-2.4e-10
5.43621	-2.33001e-10
5.43787	-2.26001e-10
5.4395	-2.19e-10
5.44111	-2.12001e-10
5.44271	-2.06001e-10
5.44429	-2e-10
5.44586	-1.94001e-10
5.44743	-1.89001e-10
5.44899	-1.84e-10
5.45056	-1.8e-10
5.45213	-1.75001e-10
5.45371	-1.71001e-10
5.4553	-1.67001e-10
5.45691	-1.62e-10
5.45853	-1.57e-10
5.46015	-1.51001e-10
5.46177	-1.46001e-10
5.46341	-1.4e-10
5.46503	-1.33001e-10
5.46664	-1.27001e-10
5.46825	-1.2e-10
5.46986	-1.14001e-10
5.47147	-1.08001e-10
5.47308	-1.02e-10
5.4747	-9.60014e-11
5.47632	-9.00009e-11
5.47796	-8.30003e-11
5.4796	-7.69997e-11
5.48125	-7.00009e-11
5.48289	-6.30003e-11
5.48454	-5.60014e-11
5.48619	-4.90008e-11
5.48785	-4.20002e-11
5.48953	-3.40012e-11
5.4912	-2.70006e-11
5.49288	-1.89999e-11
5.49457	-1.1001e-11
5.49626	-4.00036e-12
5.49794	3.99858e-12
5.49963	1.09992e-11
5.50132	1.89999e-11
5.50301	2.69988e-11
5.50471	3.49996e-11
5.5064	4.20002e-11
5.50807	4.79989e-11
5.50972	5.49996e-11
5.51136	6.10001e-11
5.51298	6.79989e-11
5.5146	7.49996e-11
5.51621	8.20002e-11
5.51782	8.8999e-11
5.51944	9.69997e-11
5.52105	1.04999e-10
5.52267	1.12999e-10
5.5243	1.22e-10
5.52593	1.29999e-10
5.52757	1.39e-10
5.52923	1.48999e-10
5.5309	1.59e-10
5.53258	1.68999e-10
5.53428	1.79e-10
5.53599	1.87999e-10
5.5377	1.97e-10
5.53941	2.04999e-10
5.54112	2.09999e-10
5.5428	2.15e-10
5.54446	2.2e-10
5.54611	2.24999e-10
5.54775	2.29999e-10
5.54937	2.35e-10
5.55098	2.41e-10
5.5526	2.47999e-10
5.55421	2.56e-10
5.55582	2.63e-10
5.55744	2.70999e-10
5.55907	2.81e-10
5.56069	2.85999e-10
5.56231	2.89999e-10
5.56391	2.93999e-10
5.56551	2.99e-10
5.5671	3.04999e-10
5.56869	3.11999e-10
5.57029	3.22e-10
5.5719	3.30999e-10
5.57353	3.4e-10
5.57516	3.48999e-10
5.57682	3.6e-10
5.57847	3.62e-10
5.58011	3.63e-10
5.58173	3.64999e-10
5.58335	3.68999e-10
5.58496	3.73999e-10
5.58658	3.8e-10
5.58821	3.86999e-10
5.58984	3.93999e-10
5.59148	4e-10
5.59313	4.04999e-10
5.59478	4.07999e-10
5.59642	4.11999e-10
5.59806	4.16e-10
5.59971	4.2e-10
5.60136	4.25999e-10
5.60302	4.31999e-10
5.60468	4.32999e-10
5.60633	4.30999e-10
5.60797	4.29999e-10
5.60959	4.29999e-10
5.61121	4.28999e-10
5.61282	4.27999e-10
5.61442	4.26999e-10
5.61602	4.27999e-10
5.61761	4.28999e-10
5.6192	4.31999e-10
5.6208	4.31999e-10
5.62239	4.31999e-10
5.62398	4.32999e-10
5.62558	4.36e-10
5.62719	4.39e-10
5.6288	4.42e-10
5.63042	4.45999e-10
5.63206	4.45999e-10
5.63368	4.42e-10
5.6353	4.4e-10
5.63691	4.4e-10
5.63853	4.41e-10
5.64016	4.42e-10
5.64178	4.39e-10
5.6434	4.36e-10
5.64502	4.34e-10
5.64663	4.29999e-10
5.64824	4.26999e-10
5.64984	4.25999e-10
5.65146	4.24999e-10
5.65308	4.25999e-10
5.65471	4.25999e-10
5.65635	4.22e-10
5.65798	4.2e-10
5.65962	4.18e-10
5.66126	4.17e-10
5.66291	4.17e-10
5.66458	4.14e-10
5.66623	4.04999e-10
5.66786	3.95e-10
5.66948	3.84999e-10
5.67107	3.77e-10
5.67265	3.68999e-10
5.67422	3.63e-10
5.67578	3.58e-10
5.67735	3.55e-10
5.67892	3.48999e-10
5.68047	3.4e-10
5.682	3.32999e-10
5.68353	3.26999e-10
5.68506	3.23e-10
5.68659	3.21e-10
5.68813	3.12999e-10
5.68964	3.02e-10
5.69113	2.95e-10
5.69261	2.88999e-10
5.6941	2.85999e-10
5.6956	2.84999e-10
5.69711	2.81e-10
5.69863	2.79e-10
5.70015	2.69999e-10
5.70166	2.63999e-10
5.70316	2.57e-10
5.70466	2.50999e-10
5.70616	2.45999e-10
5.70767	2.43e-10
5.70918	2.39e-10
5.71071	2.33999e-10
5.71224	2.26999e-10
5.71377	2.2e-10
5.71529	2.13999e-10
5.71681	2.07999e-10
5.71834	2.03e-10
5.71987	1.97e-10
5.7214	1.87999e-10
5.72292	1.81e-10
5.72444	1.75e-10
5.72596	1.69999e-10
5.72751	1.65999e-10
5.72907	1.63e-10
5.73065	1.57e-10
5.73224	1.48999e-10
5.73383	1.42e-10
5.73542	1.36e-10
5.73702	1.28999e-10
5.73863	1.23e-10
5.74025	1.13999e-10
5.74184	1.03e-10
5.74341	9.29994e-11
5.74497	8.39986e-11
5.7465	7.49996e-11
5.74802	6.69989e-11
5.74952	5.89999e-11
5.75102	5.09992e-11
5.7525	4.30003e-11
5.75398	3.59996e-11
5.75545	2.8999e-11
5.75692	2.30003e-11
5.75839	1.59996e-11
5.75987	9.99911e-12
5.76135	3.00027e-12
5.76283	-3.00027e-12
5.76433	-9.0008e-12
5.76584	-1.50013e-11
5.76736	-2.20002e-11
5.76887	-2.90008e-11
5.77037	-3.60014e-11
5.77185	-4.30003e-11
5.77334	-4.90008e-11
5.77483	-5.60014e-11
5.77633	-6.20002e-11
5.77785	-6.90008e-11
5.77937	-7.60014e-11
5.78089	-8.20002e-11
5.78239	-8.90008e-11
5.78388	-9.50013e-11
5.78538	-1.01e-10
5.78688	-1.08001e-10
5.7884	-1.15001e-10
5.78994	-1.22e-10
5.79149	-1.29001e-10
5.79305	-1.36001e-10
5.7946	-1.42e-10
5.79614	-1.49001e-10
5.79768	-1.55001e-10
5.79923	-1.62e-10
5.80079	-1.69001e-10
5.80235	-1.75001e-10
5.80391	-1.82e-10
5.80548	-1.88001e-10
5.80704	-1.94001e-10
5.80861	-2e-10
5.81016	-2.04e-10
5.81168	-2.07001e-10
5.8132	-2.11001e-10
5.81469	-2.15001e-10
5.81619	-2.19e-10
5.81768	-2.24e-10
5.81917	-2.29001e-10
5.82068	-2.35001e-10
5.82219	-2.4e-10
5.82372	-2.45e-10
5.82525	-2.50001e-10
5.82679	-2.54001e-10
5.82833	-2.58e-10
5.82987	-2.62e-10
5.83141	-2.65e-10
5.83296	-2.69001e-10
5.8345	-2.73001e-10
5.83606	-2.77e-10
5.83762	-2.81e-10
5.8392	-2.86001e-10
5.84078	-2.88001e-10
5.84234	-2.90001e-10
5.8439	-2.92001e-10
5.84544	-2.93001e-10
5.84697	-2.93001e-10
5.84848	-2.95001e-10
5.84999	-2.97e-10
5.8515	-2.99e-10
5.85299	-2.98e-10
5.85447	-2.97e-10
5.85592	-2.97e-10
5.85737	-2.98e-10
5.85881	-3e-10
5.86027	-3.03e-10
5.86173	-3.06001e-10
5.86321	-3.11001e-10
5.86472	-3.15001e-10
5.86624	-3.18e-10
5.86777	-3.2e-10
5.86931	-3.22e-10
5.87086	-3.24e-10
5.87241	-3.26001e-10
5.87399	-3.27001e-10
5.87555	-3.25e-10
5.87709	-3.24e-10
5.87863	-3.24e-10
5.88018	-3.25e-10
5.88173	-3.25e-10
5.88327	-3.22e-10
5.88479	-3.2e-10
5.8863	-3.19e-10
5.8878	-3.19e-10
5.88932	-3.19e-10
5.89084	-3.21e-10
5.89237	-3.2e-10
5.89391	-3.19e-10
5.89544	-3.16001e-10
5.89695	-3.14001e-10
5.89846	-3.11001e-10
5.89997	-3.10001e-10
5.90148	-3.08001e-10
5.90299	-3.08001e-10
5.90452	-3.06001e-10
5.90604	-3.03e-10
5.90754	-2.99e-10
5.90903	-2.95001e-10
5.91051	-2.91001e-10
5.91198	-2.89001e-10
5.91345	-2.86001e-10
5.91492	-2.84e-10
5.9164	-2.83e-10
5.91788	-2.82e-10
5.91938	-2.81e-10
5.92089	-2.8e-10
5.92242	-2.79e-10
5.92395	-2.76001e-10
5.92548	-2.73001e-10
5.927	-2.69001e-10
5.92852	-2.66001e-10
5.93003	-2.63e-10
5.93154	-2.6e-10
5.93306	-2.57e-10
5.93458	-2.55001e-10
5.93611	-2.52001e-10
5.93765	-2.48001e-10
5.93919	-2.45e-10
5.94073	-2.39e-10
5.94224	-2.33001e-10
5.94374	-2.28001e-10
5.94523	-2.23e-10
5.94671	-2.18e-10
5.94818	-2.13001e-10
5.94965	-2.09001e-10
5.95112	-2.04e-10
5.95259	-2e-10
5.95406	-1.95001e-10
5.95553	-1.91001e-10
5.957	-1.87001e-10
5.95849	-1.83e-10
5.95998	-1.78e-10
5.96148	-1.74001e-10
5.96299	-1.69001e-10
5.9645	-1.64e-10
5.96601	-1.59e-10
5.96753	-1.54001e-10
5.96905	-1.49001e-10
5.97056	-1.44e-10
5.97206	-1.38e-10
5.97357	-1.33001e-10
5.97508	-1.28001e-10
5.9766	-1.22e-10
5.97813	-1.16001e-10
5.97966	-1.10001e-10
5.98119	-1.05e-10
5.98271	-9.89999e-11
5.98424	-9.30012e-11
5.98577	-8.70006e-11
5.9873	-8.10001e-11
5.98882	-7.60014e-11
5.99032	-7.1001e-11
5.9918	-6.60005e-11
5.99326	-6.10001e-11
5.99471	-5.60014e-11
5.99615	-5.1001e-11
5.9976	-4.60005e-11
5.99904	-4e-11
6.0005	-3.40012e-11
6.00196	-2.70006e-11
6.00345	-2.10001e-11
6.00494	-1.40012e-11
6.00646	-6.00053e-12
6.00798	-1.00009e-12
6.00948	4.99867e-12
6.01099	1.09992e-11
6.01249	1.69997e-11
6.014	2.39986e-11
6.01551	3.09992e-11
6.01702	3.69997e-11
6.01852	4.20002e-11
6.02001	4.59988e-11
6.02148	5.09992e-11
6.02294	5.49996e-11
6.02439	6e-11
6.02583	6.49987e-11
6.02727	7.19993e-11
6.02873	7.89999e-11
6.03019	8.69989e-11
6.03168	9.49996e-11
6.03317	1e-10
6.03465	1.04999e-10
6.03613	1.10999e-10
6.0376	1.13999e-10
6.03906	1.17e-10
6.0405	1.21e-10
6.04194	1.25999e-10
6.04338	1.32999e-10
6.04483	1.4e-10
6.0463	1.49999e-10
6.04779	1.61e-10
6.04929	1.64999e-10
6.05078	1.67999e-10
6.05224	1.70999e-10
6.0537	1.75e-10
6.05515	1.8e-10
6.05659	1.84999e-10
6.05803	1.91999e-10
6.05948	1.99e-10
6.06093	2.06999e-10
6.06239	2.10999e-10
6.06384	2.17e-10
6.06529	2.21e-10
6.06672	2.2e-10
6.06812	2.2e-10
6.06952	2.22e-10
6.0709	2.25999e-10
6.07228	2.28999e-10
6.07365	2.33999e-10
6.07504	2.41e-10
6.07642	2.44999e-10
6.07781	2.49999e-10
6.07921	2.57e-10
6.08061	2.65999e-10
6.08204	2.76e-10
6.08349	2.88999e-10
6.08495	2.90999e-10
6.0864	2.89999e-10
6.08782	2.89999e-10
6.08924	2.91999e-10
6.09065	2.95e-10
6.09206	2.99e-10
6.09347	3.04999e-10
6.0949	3.12999e-10
6.09631	3.11999e-10
6.09771	3.10999e-10
6.0991	3.12999e-10
6.10049	3.16e-10
6.10188	3.22e-10
6.10328	3.30999e-10
6.1047	3.41e-10
6.10614	3.50999e-10
6.10758	3.48999e-10
6.10899	3.43999e-10
6.11038	3.4e-10
6.11176	3.38e-10
6.11313	3.39e-10
6.11449	3.43e-10
6.11587	3.48999e-10
6.11726	3.59e-10
6.11868	3.70999e-10
6.12014	3.85999e-10
6.12163	3.99e-10
6.12312	3.98e-10
6.12461	3.95e-10
6.12608	3.92999e-10
6.12754	3.90999e-10
6.129	3.90999e-10
6.13045	3.91999e-10
6.1319	3.92999e-10
6.13335	3.96e-10
6.13481	4e-10
6.13627	4.03e-10
6.13774	4.06999e-10
6.13922	4.06999e-10
6.14068	4.01e-10
6.14211	3.89999e-10
6.14352	3.81e-10
6.1449	3.76e-10
6.14627	3.73999e-10
6.14764	3.77e-10
6.14903	3.83e-10
6.15043	3.90999e-10
6.15187	4.03e-10
6.15333	4.11999e-10
6.15481	4.17e-10
6.1563	4.16e-10
6.15779	4.12999e-10
6.15926	4.03999e-10
6.16071	3.97e-10
6.16215	3.90999e-10
6.16358	3.87999e-10
6.16501	3.86999e-10
6.16644	3.88999e-10
6.16789	3.92999e-10
6.16936	3.96e-10
6.17083	3.90999e-10
6.17229	3.87999e-10
6.17374	3.81e-10
6.17518	3.76e-10
6.17661	3.63e-10
6.178	3.49999e-10
6.17936	3.4e-10
6.18071	3.31999e-10
6.18204	3.26999e-10
6.18337	3.23999e-10
6.1847	3.23999e-10
6.18604	3.24999e-10
6.18739	3.28999e-10
6.18877	3.33999e-10
6.19016	3.32999e-10
6.19156	3.33999e-10
6.19297	3.28999e-10
6.19437	3.21e-10
6.19575	3.13999e-10
6.19713	3.09999e-10
6.19851	3.07999e-10
6.1999	3.08999e-10
6.2013	3.02e-10
6.20267	2.89999e-10
6.20402	2.81e-10
6.20536	2.72999e-10
6.20669	2.66999e-10
6.20802	2.63e-10
6.20935	2.62e-10
6.21069	2.63e-10
6.21207	2.66999e-10
6.21347	2.73999e-10
6.21492	2.77e-10
6.21636	2.65999e-10
6.21779	2.57e-10
6.21921	2.49999e-10
6.22061	2.42e-10
6.22201	2.32999e-10
6.22339	2.25999e-10
6.22477	2.19e-10
6.22614	2.13999e-10
6.22751	2.08999e-10
6.22889	2.05999e-10
6.23027	2.03999e-10
6.23168	2.03e-10
6.23311	2.03999e-10
6.23456	2.02e-10
6.23601	1.92999e-10
6.23744	1.81e-10
6.23884	1.69999e-10
6.24023	1.61e-10
6.2416	1.52999e-10
6.24296	1.45999e-10
6.24431	1.4e-10
6.24567	1.36e-10
6.24704	1.31999e-10
6.24842	1.29999e-10
6.24983	1.28999e-10
6.25126	1.27999e-10
6.2527	1.2e-10
6.25413	1.11999e-10
6.25556	1.05999e-10
6.25699	1.01e-10
6.25843	9.69997e-11
6.25988	9.09992e-11
6.26133	8.39986e-11
6.26278	7.79998e-11
6.26423	7.19993e-11
6.26569	6.49987e-11
6.26713	5.59996e-11
6.26856	4.79989e-11
6.26998	4e-11
6.27139	3.39995e-11
6.27279	2.49987e-11
6.27417	1.69997e-11
6.27554	9.99911e-12
6.2769	3.99858e-12
6.27826	-1.00009e-12
6.27961	-9.0008e-12
6.28095	-1.60014e-11
6.28227	-2.20002e-11
6.28359	-2.70006e-11
6.28492	-3.00009e-11
6.28627	-3.40012e-11
6.28764	-4e-11
6.28899	-4.70006e-11
6.29032	-5.30012e-11
6.29165	-5.79998e-11
6.29298	-6.30003e-11
6.29433	-6.70006e-11
6.29571	-7.1001e-11
6.29711	-7.50013e-11
6.29855	-7.89999e-11
6.3	-8.60005e-11
6.30142	-9.30012e-11
6.30282	-9.89999e-11
6.30421	-1.04e-10
6.30559	-1.09001e-10
6.30698	-1.14001e-10
6.30837	-1.19e-10
6.30978	-1.23e-10
6.31121	-1.28001e-10
6.31266	-1.33001e-10
6.3141	-1.38e-10
6.31555	-1.43e-10
6.317	-1.47001e-10
6.31844	-1.51001e-10
6.31989	-1.56001e-10
6.32134	-1.6e-10
6.32277	-1.63e-10
6.32418	-1.67001e-10
6.32558	-1.70001e-10
6.32696	-1.73001e-10
6.32834	-1.76001e-10
6.32973	-1.79e-10
6.33112	-1.82e-10
6.33252	-1.85e-10
6.33391	-1.87001e-10
6.33531	-1.90001e-10
6.33669	-1.92001e-10
6.33808	-1.94001e-10
6.33947	-1.97e-10
6.34086	-1.99e-10
6.34226	-2.02e-10
6.34365	-2.04e-10
6.34503	-2.05e-10
6.34641	-2.07001e-10
6.34779	-2.10001e-10
6.34916	-2.10001e-10
6.35051	-2.11001e-10
6.35183	-2.11001e-10
6.35314	-2.12001e-10
6.35443	-2.12001e-10
6.35573	-2.13001e-10
6.35703	-2.14001e-10
6.35834	-2.15001e-10
6.35967	-2.16001e-10
6.36102	-2.17e-10
6.36239	-2.18e-10
6.36379	-2.19e-10
6.36522	-2.19e-10
6.36665	-2.18e-10
6.36806	-2.17e-10
6.36944	-2.15001e-10
6.3708	-2.14001e-10
6.37216	-2.13001e-10
6.37351	-2.12001e-10
6.37488	-2.11001e-10
6.37627	-2.10001e-10
6.37768	-2.09001e-10
6.37911	-2.07001e-10
6.38051	-2.05e-10
6.38189	-2.04e-10
6.38328	-2.02e-10
6.38467	-2.01e-10
6.38604	-1.99e-10
6.38742	-1.98e-10
6.3888	-1.97e-10
6.39022	-1.95001e-10
6.39165	-1.93001e-10
6.39309	-1.91001e-10
6.3945	-1.89001e-10
6.39589	-1.86001e-10
6.39725	-1.83e-10
6.39861	-1.8e-10
6.39996	-1.77e-10
6.40131	-1.74001e-10
6.40264	-1.71001e-10
6.40398	-1.67001e-10
6.40532	-1.64e-10
6.40668	-1.6e-10
6.40805	-1.56001e-10
6.40943	-1.51001e-10
6.41081	-1.47001e-10
6.41219	-1.42e-10
6.4136	-1.37e-10
6.415	-1.33001e-10
6.41641	-1.28001e-10
6.41781	-1.25e-10
6.4192	-1.21e-10
6.42059	-1.17e-10
6.42198	-1.12001e-10
6.42338	-1.07001e-10
6.4248	-1.01e-10
6.42624	-9.60014e-11
6.42766	-9.30012e-11
6.42907	-8.90008e-11
6.43047	-8.50005e-11
6.43187	-8e-11
6.43327	-7.60014e-11
6.43466	-7.20011e-11
6.43603	-6.70006e-11
6.4374	-6.20002e-11
6.43877	-5.69997e-11
6.44014	-5.1001e-11
6.44152	-4.40004e-11
6.44291	-3.79998e-11
6.4443	-3.30012e-11
6.44569	-2.60005e-11
6.44708	-1.89999e-11
6.44849	-1.1001e-11
6.44991	-5.00044e-12
6.4513	-8.00071e-12
6.45261	-1.00009e-11
6.45388	-1.20011e-11
6.4551	-1.20011e-11
6.45629	-1.00009e-11
6.45746	-7.00062e-12
6.45864	-1.00009e-12
6.45983	5.99876e-12
6.46106	1.49996e-11
6.46231	2.30003e-11
6.46358	2.8999e-11
6.46485	3.69997e-11
6.46615	4.59988e-11
6.46746	5.19993e-11
6.46878	5.89999e-11
6.47011	6.69989e-11
6.47146	7.69997e-11
6.47283	8.49987e-11
6.4742	9.19993e-11
6.47558	1.01e-10
6.47697	1.09999e-10
6.47836	1.11999e-10
6.47974	1.16e-10
6.48111	1.21e-10
6.48249	1.27999e-10
6.48387	1.37e-10
6.48526	1.44999e-10
6.48665	1.48999e-10
6.48803	1.53999e-10
6.4894	1.6e-10
6.49078	1.67999e-10
6.49216	1.78e-10
6.49355	1.88999e-10
6.49496	1.99e-10
6.49637	2.03999e-10
6.49777	2.09999e-10
6.49918	2.18e-10
6.50057	2.17e-10
6.50194	2.18e-10
6.5033	2.19e-10
6.50465	2.23999e-10
6.506	2.32999e-10
6.50737	2.43e-10
6.50874	2.56e-10
6.51012	2.56e-10
6.51149	2.56e-10
6.51283	2.57e-10
6.51417	2.62e-10
6.51551	2.69999e-10
6.51686	2.73999e-10
6.5182	2.79e-10
6.51955	2.87999e-10
6.5209	2.96e-10
6.52226	3.07999e-10
6.52364	3.23999e-10
6.52505	3.4e-10
6.52646	3.42e-10
6.52786	3.47999e-10
6.52926	3.58e-10
6.53068	3.71999e-10
6.5321	3.8e-10
6.53352	3.78e-10
6.53491	3.77e-10
6.53629	3.79e-10
6.53766	3.82e-10
6.53903	3.87999e-10
6.5404	3.91999e-10
6.54176	3.99e-10
6.54313	4.07999e-10
6.54451	4.21e-10
6.54591	4.28999e-10
6.5473	4.30999e-10
6.54868	4.34e-10
6.55007	4.38e-10
6.55144	4.38e-10
6.55281	4.38e-10
6.55417	4.4e-10
6.55553	4.43e-10
6.55688	4.47999e-10
6.55824	4.58e-10
6.55962	4.67999e-10
6.56099	4.63999e-10
6.56234	4.62e-10
6.56368	4.64999e-10
6.56503	4.70999e-10
6.56638	4.79e-10
6.56774	4.88999e-10
6.56911	5.04999e-10
6.5705	5.15e-10
6.5719	5.21e-10
6.5733	5.32999e-10
6.57471	5.39e-10
6.57612	5.43999e-10
6.57752	5.37e-10
6.5789	5.31999e-10
6.58027	5.29999e-10
6.58162	5.28999e-10
6.58298	5.31999e-10
6.58433	5.38e-10
6.5857	5.46999e-10
6.58707	5.46999e-10
6.58843	5.44999e-10
6.58978	5.39e-10
6.59111	5.32999e-10
6.59244	5.30999e-10
6.59376	5.32999e-10
6.59509	5.39e-10
6.59642	5.43999e-10
6.59776	5.47999e-10
6.5991	5.50999e-10
6.60043	5.44999e-10
6.60175	5.43999e-10
6.60307	5.46999e-10
6.6044	5.56e-10
6.60574	5.70999e-10
6.60711	5.91999e-10
6.60852	6.05999e-10
6.60992	6.02e-10
6.6113	5.90999e-10
6.61267	5.84999e-10
6.61403	5.82e-10
6.61538	5.82999e-10
6.61673	5.86999e-10
6.61809	5.94e-10
6.61945	5.83999e-10
6.62079	5.70999e-10
6.6221	5.61e-10
6.6234	5.52999e-10
6.62468	5.48999e-10
6.62597	5.47999e-10
6.62725	5.49999e-10
6.62854	5.56e-10
6.62985	5.66999e-10
6.63118	5.8e-10
6.63253	5.95e-10
6.63391	6.11999e-10
6.63531	6.12999e-10
6.6367	6.10999e-10
6.63809	6.02999e-10
6.63947	6.02999e-10
6.64086	6.09999e-10
6.64226	6.11999e-10
6.64366	6.18e-10
6.64506	6.08999e-10
6.64645	6.02e-10
6.64784	5.98e-10
6.64922	5.97e-10
6.6506	5.98e-10
6.65198	5.90999e-10
6.65335	5.87999e-10
6.65472	5.87999e-10
6.6561	5.89999e-10
6.65748	5.88999e-10
6.65885	5.89999e-10
6.66024	5.90999e-10
6.66163	5.87999e-10
6.66301	5.82e-10
6.66438	5.79e-10
6.66577	5.8e-10
6.66715	5.81e-10
6.66855	5.87999e-10
6.66996	5.71999e-10
6.67132	5.4e-10
6.67264	5.16e-10
6.67393	4.99e-10
6.6752	4.88999e-10
6.67646	4.85999e-10
6.67772	4.77e-10
6.67897	4.71999e-10
6.68023	4.72999e-10
6.68149	4.77e-10
6.68277	4.83999e-10
6.68407	4.94e-10
6.6854	5.05999e-10
6.68675	5.07999e-10
6.68811	5.10999e-10
6.68948	5.17e-10
6.69085	4.97e-10
6.69218	4.74e-10
6.69348	4.52999e-10
6.69476	4.38e-10
6.69601	4.25999e-10
6.69725	4.17e-10
6.69849	4.11999e-10
6.69972	4.09999e-10
6.70097	4.09999e-10
6.70222	4.09999e-10
6.70349	4.11999e-10
6.70477	4.14e-10
6.70604	4.04999e-10
6.70732	3.99e-10
6.7086	3.97e-10
6.70989	3.99e-10
6.7112	4.04999e-10
6.71253	4.12999e-10
6.7139	4.2e-10
6.71526	4.04999e-10
6.71662	3.95e-10
6.71796	3.84999e-10
6.71931	3.78e-10
6.72064	3.63999e-10
6.72195	3.47999e-10
6.72324	3.35e-10
6.72452	3.24999e-10
6.72579	3.17e-10
6.72706	3.11999e-10
6.72833	3.07999e-10
6.72961	3.05999e-10
6.7309	3.06999e-10
6.73221	3.09999e-10
6.73355	3.16e-10
6.73492	3.19e-10
6.73629	3.10999e-10
6.73766	2.96e-10
6.73899	2.76e-10
6.7403	2.63999e-10
6.74161	2.62e-10
6.74293	2.59e-10
6.74425	2.48999e-10
6.74556	2.41e-10
6.74687	2.33999e-10
6.74818	2.28999e-10
6.7495	2.25999e-10
6.75083	2.23999e-10
6.75216	2.10999e-10
6.75347	2.02e-10
6.75478	1.98e-10
6.7561	1.93999e-10
6.75742	1.90999e-10
6.75876	1.87999e-10
6.76011	1.83e-10
6.76147	1.81e-10
6.76284	1.76e-10
6.7642	1.63999e-10
6.76555	1.51999e-10
6.76688	1.43e-10
6.76821	1.36e-10
6.76954	1.27999e-10
6.77087	1.22e-10
6.7722	1.17e-10
6.77354	1.09999e-10
6.77487	1.03e-10
6.7762	9.69997e-11
6.77754	9.29994e-11
6.77888	8.39986e-11
6.78021	7.59997e-11
6.78154	6.99991e-11
6.78287	6.49987e-11
6.78421	6.20002e-11
6.78556	6.10001e-11
6.78693	6e-11
6.78832	5.49996e-11
6.78971	4.99991e-11
6.79111	4.49987e-11
6.79252	4.20002e-11
6.79392	3.39995e-11
6.79531	2.30003e-11
6.79667	1.29994e-11
6.79801	3.99858e-12
6.79933	-3.00027e-12
6.80065	-9.0008e-12
6.80196	-1.40012e-11
6.80328	-1.69997e-11
6.80462	-1.79998e-11
6.80598	-2e-11
6.80735	-2.10001e-11
6.80875	-2.50004e-11
6.81013	-3.40012e-11
6.81149	-4.20002e-11
6.81284	-4.80007e-11
6.81418	-5.30012e-11
6.81552	-5.89999e-11
6.81685	-6.20002e-11
6.81819	-6.30003e-11
6.81956	-6.50004e-11
6.82093	-6.80007e-11
6.82229	-7.60014e-11
6.82361	-8.20002e-11
6.82492	-8.60005e-11
6.82623	-8.70006e-11
6.82756	-8.80007e-11
6.8289	-8.60005e-11
6.83025	-8.80007e-11
6.8316	-9.40013e-11
6.83289	-1.02e-10
6.83415	-1.07001e-10
6.83539	-1.09001e-10
6.83665	-1.08001e-10
6.83794	-1.05e-10
6.83928	-1.01e-10
6.84064	-1e-10
6.84202	-1.01e-10
6.8434	-1e-10
6.8448	-1e-10
6.8462	-1.02e-10
6.84761	-1.03e-10
6.84901	-1.05e-10
6.8504	-1.09001e-10
6.85178	-1.11001e-10
6.85316	-1.13001e-10
6.85453	-1.16001e-10
6.85589	-1.18e-10
6.85725	-1.19e-10
6.85861	-1.2e-10
6.85997	-1.19e-10
6.86135	-1.18e-10
6.86272	-1.19e-10
6.86406	-1.25e-10
6.86536	-1.30001e-10
6.8666	-1.34001e-10
6.86781	-1.37e-10
6.86899	-1.39e-10
6.87014	-1.39e-10
6.8713	-1.38e-10
6.87248	-1.34001e-10
6.87372	-1.27001e-10
6.87503	-1.17e-10
6.8764	-1.10001e-10
6.87778	-1.10001e-10
6.87914	-1.11001e-10
6.88048	-1.09001e-10
6.88183	-1.04e-10
6.8832	-9.79998e-11
6.88458	-9.69997e-11
6.88594	-9.50013e-11
6.88731	-9.20011e-11
6.88868	-8.80007e-11
6.89004	-8.70006e-11
6.8914	-8.60005e-11
6.89275	-8.40004e-11
6.8941	-8.20002e-11
6.89544	-8.10001e-11
6.89678	-7.60014e-11
6.89813	-6.90008e-11
6.89951	-6.40004e-11
6.90089	-5.89999e-11
6.90227	-5.69997e-11
6.90365	-5.40012e-11
6.90503	-4.90008e-11
6.90643	-4.50004e-11
6.90782	-4e-11
6.90922	-3.40012e-11
6.91063	-2.90008e-11
6.91204	-2.50004e-11
6.91344	-2.30003e-11
6.91482	-2e-11
6.9162	-1.50013e-11
6.91757	-1.00009e-11
6.91895	-5.00044e-12
6.92031	0
6.92167	3.00027e-12
6.92303	7.99893e-12
6.92438	1.39995e-11
6.92574	2.20002e-11
6.9271	2.8999e-11
6.92846	3.39995e-11
6.9298	3.29994e-11
6.93111	3.09992e-11
6.9324	3.29994e-11
6.93368	3.89999e-11
6.93497	4.99991e-11
6.93629	6.69989e-11
6.93765	8e-11
6.939	8.30003e-11
6.94034	8.69989e-11
6.94168	9.19993e-11
6.94301	9.69997e-11
6.94435	1.03999e-10
6.94569	1.12999e-10
6.94703	1.22e-10
6.94839	1.30999e-10
6.94974	1.37e-10
6.95108	1.45999e-10
6.95244	1.55e-10
6.9538	1.67999e-10
6.95518	1.82e-10
6.95656	1.92999e-10
6.95796	2.05999e-10
6.95936	2.10999e-10
6.96075	2.15e-10
6.96213	2.21e-10
6.9635	2.26999e-10
6.96484	2.13999e-10
6.96614	2.04999e-10
6.9674	2.02e-10
6.96864	2.03e-10
6.96987	2.09999e-10
6.97111	2.21e-10
6.97237	2.39e-10
6.97366	2.61e-10
6.97499	2.87999e-10
6.97635	3e-10
6.9777	3.02e-10
6.97904	3.06999e-10
6.98038	3.12999e-10
6.98171	3.21e-10
6.98305	3.31999e-10
6.9844	3.45999e-10
6.98576	3.59e-10
6.98711	3.6e-10
6.98845	3.63999e-10
6.98978	3.73999e-10
6.99113	3.87999e-10
6.99247	3.88999e-10
6.99379	3.83999e-10
6.99509	3.84999e-10
6.99638	3.90999e-10
6.99767	4.03e-10
6.99897	4.15e-10
7.00028	4.32999e-10
7.00161	4.57e-10
7.00295	4.6e-10
7.00428	4.61e-10
7.00559	4.64999e-10
7.0069	4.71999e-10
7.00821	4.82e-10
7.00953	4.94e-10
7.01085	5.03999e-10
7.01217	5.05999e-10
7.01348	5.09999e-10
7.01479	5.2e-10
7.0161	5.19e-10
7.0174	5.21e-10
7.0187	5.35e-10
7.02002	5.6e-10
7.02138	5.97e-10
7.02274	5.91999e-10
7.02409	5.96e-10
7.02544	6.06999e-10
7.02678	5.91999e-10
7.02808	5.8e-10
7.02937	5.72999e-10
7.03063	5.69999e-10
7.03189	5.72999e-10
7.03314	5.81e-10
7.03441	5.94e-10
7.03568	6.12999e-10
7.03698	6.38e-10
7.0383	6.68999e-10
7.03965	6.82999e-10
7.04099	6.74e-10
7.04229	6.59e-10
7.04358	6.54e-10
7.04486	6.6e-10
7.04615	6.75e-10
7.04745	7e-10
7.04878	7.32999e-10
7.05015	7.58e-10
7.05152	7.62e-10
7.05289	7.71999e-10
7.05426	7.85999e-10
7.05565	7.98e-10
7.05704	8.09999e-10
7.05844	8.15e-10
7.05983	8.09999e-10
7.0612	8.07999e-10
7.06258	8.15e-10
7.06395	8.12999e-10
7.06531	8.02999e-10
7.06665	8.02999e-10
7.068	8.14e-10
7.06935	8.24999e-10
7.07071	8.34e-10
7.07205	8.15e-10
7.07337	8.01e-10
7.07467	7.98e-10
7.07597	8.03999e-10
7.07729	8.22e-10
7.07861	8.39e-10
7.07994	8.42e-10
7.08128	8.47999e-10
7.08261	8.48999e-10
7.08393	8.45999e-10
7.08525	8.48999e-10
7.08657	8.56e-10
7.0879	8.66999e-10
7.08924	8.83999e-10
7.09059	8.75e-10
7.09191	8.6e-10
7.09322	8.55e-10
7.09453	8.58e-10
7.09584	8.69999e-10
7.09716	8.55e-10
7.09845	8.41e-10
7.09973	8.49999e-10
7.10105	8.84999e-10
7.10236	8.75e-10
7.10367	8.72999e-10
7.10498	8.76e-10
7.10629	8.82999e-10
7.1076	8.65999e-10
7.10889	8.58e-10
7.11018	8.83999e-10
7.11151	9.04999e-10
7.11283	8.91999e-10
7.11413	8.70999e-10
7.11541	8.58e-10
7.11669	8.55e-10
7.11797	8.65999e-10
7.11925	8.67999e-10
7.12054	8.8e-10
7.12185	8.86999e-10
7.12315	8.91999e-10
7.12447	8.90999e-10
7.12577	8.68999e-10
7.12702	8.17e-10
7.12823	7.74e-10
7.12939	7.42999e-10
7.13053	7.30999e-10
7.13167	7.4e-10
7.13284	7.65999e-10
7.13403	7.97e-10
7.13526	8.17e-10
7.1365	8.25999e-10
7.13776	8.43999e-10
7.13904	8.57e-10
7.14032	8.36e-10
7.14158	8.29999e-10
7.14284	8.4e-10
7.14413	8.64999e-10
7.14544	8.61e-10
7.14673	8.50999e-10
7.14802	8.59e-10
7.14933	8.62999e-10
7.15064	8.55e-10
7.15192	8.15e-10
7.15316	7.8e-10
7.15437	7.50999e-10
7.15555	7.28999e-10
7.15672	7.15e-10
7.15788	7.08999e-10
7.15904	7.07999e-10
7.1602	7.09999e-10
7.16137	7.15e-10
7.16255	7.22e-10
7.16375	7.32999e-10
7.16496	7.48999e-10
7.1662	7.69999e-10
7.16747	7.96e-10
7.16878	8.24999e-10
7.17012	8.36e-10
7.17146	8.34e-10
7.17281	8.29999e-10
7.17415	8.22999e-10
7.17549	8.04999e-10
7.17681	7.88999e-10
7.17812	7.75e-10
7.17943	7.62e-10
7.18073	7.51999e-10
7.18203	7.45999e-10
7.18333	7.45999e-10
7.18464	7.54e-10
7.18597	7.56e-10
7.18729	7.38e-10
7.1886	7.23999e-10
7.18991	7.15e-10
7.19121	7.09999e-10
7.19251	7.08999e-10
7.19383	7.10999e-10
7.19515	7.03999e-10
7.19646	6.99e-10
7.19778	6.95e-10
7.19911	6.94e-10
7.20044	6.87999e-10
7.20177	6.68999e-10
7.20308	6.59e-10
7.2044	6.56e-10
7.20573	6.61e-10
7.20708	6.75e-10
7.20844	6.68999e-10
7.2098	6.38e-10
7.21112	6.06999e-10
7.21241	5.86999e-10
7.2137	5.8e-10
7.215	5.81e-10
7.2163	5.8e-10
7.21762	5.74e-10
7.21893	5.68999e-10
7.22025	5.62e-10
7.22154	5.15e-10
7.22278	4.83e-10
7.22399	4.67999e-10
7.22521	4.72999e-10
7.22645	4.95e-10
7.22776	5.14e-10
7.22905	4.95e-10
7.23034	4.83999e-10
7.23163	4.8e-10
7.23293	4.76e-10
7.23423	4.71999e-10
7.23554	4.72999e-10
7.23687	4.79e-10
7.2382	4.59e-10
7.23951	4.43e-10
7.24082	4.36e-10
7.24213	4.35e-10
7.24347	4.39e-10
7.24481	4.31999e-10
7.24616	4.21e-10
7.2475	4.14e-10
7.24885	4.07999e-10
7.25017	3.76e-10
7.25147	3.56e-10
7.25275	3.46999e-10
7.25405	3.49999e-10
7.25537	3.55e-10
7.25668	3.28999e-10
7.25797	3.08999e-10
7.25924	2.96e-10
7.2605	2.89999e-10
7.26177	2.85999e-10
7.26305	2.88999e-10
7.26436	2.84999e-10
7.26565	2.75e-10
7.26695	2.62e-10
7.26823	2.48999e-10
7.2695	2.31999e-10
7.27074	2.18e-10
7.27198	2.12999e-10
7.27324	2.16e-10
7.27452	2.22e-10
7.27582	2.16e-10
7.27711	2e-10
7.27839	1.89999e-10
7.27966	1.83999e-10
7.28093	1.67999e-10
7.28218	1.58e-10
7.28344	1.55e-10
7.28472	1.56e-10
7.28601	1.57e-10
7.28732	1.58e-10
7.28866	1.64999e-10
7.29002	1.56e-10
7.29137	1.43e-10
7.2927	1.32999e-10
7.29404	1.25999e-10
7.29537	1.2e-10
7.29668	8.59988e-11
7.2979	5.29994e-11
7.29906	2.79989e-11
7.30016	9.99911e-12
7.30124	-1.00009e-12
7.3023	-6.00053e-12
7.30337	-7.00062e-12
7.30446	-2.00018e-12
7.30561	8.99902e-12
7.30682	2.59988e-11
7.30811	4.99991e-11
7.30946	5.09992e-11
7.31081	4.10001e-11
7.31215	3.19993e-11
7.31349	2.49987e-11
7.31484	2.10001e-11
7.31619	1.79998e-11
7.31755	1.29994e-11
7.31892	6.99885e-12
7.32028	-4.00036e-12
7.32163	-1.40012e-11
7.32297	-2.20002e-11
7.3243	-3.30012e-11
7.3256	-4.20002e-11
7.3269	-4.90008e-11
7.3282	-5.30012e-11
7.3295	-5.50013e-11
7.3308	-5.69997e-11
7.33212	-5.60014e-11
7.33344	-6e-11
7.33476	-6.50004e-11
7.33608	-7.40012e-11
7.33735	-9.00009e-11
7.3386	-9.89999e-11
7.33983	-1.02e-10
7.34108	-9.89999e-11
7.34235	-1.05e-10
7.34357	-1.18e-10
7.34476	-1.27001e-10
7.34593	-1.32001e-10
7.3471	-1.34001e-10
7.34828	-1.32001e-10
7.34949	-1.26001e-10
7.35075	-1.15001e-10
7.35207	-1.10001e-10
7.35338	-1.15001e-10
7.35469	-1.17e-10
7.35601	-1.19e-10
7.35729	-1.35001e-10
7.35854	-1.45e-10
7.35975	-1.51001e-10
7.36096	-1.52001e-10
7.36219	-1.46001e-10
7.36346	-1.43e-10
7.36469	-1.56001e-10
7.36587	-1.62e-10
7.36706	-1.58e-10
7.36829	-1.46001e-10
7.36958	-1.30001e-10
7.37093	-1.17e-10
7.37228	-1.23e-10
7.37359	-1.39e-10
7.37484	-1.51001e-10
7.37604	-1.59e-10
7.37721	-1.64e-10
7.37835	-1.66001e-10
7.37948	-1.65e-10
7.38062	-1.6e-10
7.38179	-1.51001e-10
7.38301	-1.39e-10
7.38425	-1.36001e-10
7.38549	-1.30001e-10
7.38675	-1.21e-10
7.38805	-1.09001e-10
7.38936	-1.07001e-10
7.39067	-1.05e-10
7.39197	-1.03e-10
7.39328	-9.79998e-11
7.3946	-9.20011e-11
7.39594	-8.40004e-11
7.3973	-7.30012e-11
7.39866	-7.20011e-11
7.40001	-7.1001e-11
7.40136	-6.70006e-11
7.40271	-6.20002e-11
7.40405	-6.50004e-11
7.40536	-6.60005e-11
7.40667	-6.40004e-11
7.40798	-5.79998e-11
7.40929	-4.80007e-11
7.41062	-3.79998e-11
7.41194	-4.10001e-11
7.41325	-4.10001e-11
7.41454	-3.79998e-11
7.41583	-3.20011e-11
7.41713	-2.50004e-11
7.41843	-1.60014e-11
7.41974	-8.00071e-12
7.42104	-8.00071e-12
7.42232	-1.00009e-11
7.42358	-9.0008e-12
7.42483	-6.00053e-12
7.42607	-1.00009e-12
7.42731	7.99893e-12
7.42857	2.10001e-11
7.42985	4e-11
7.43116	6e-11
7.43251	8.20002e-11
7.43387	8.8999e-11
7.43522	8.8999e-11
7.43656	9.09992e-11
7.43787	8e-11
7.43914	6.69989e-11
7.44036	5.89999e-11
7.44156	5.69997e-11
7.44275	5.89999e-11
7.44393	6.59988e-11
7.44512	7.59997e-11
7.44632	8.8999e-11
7.44753	1.02e-10
7.44875	1.13999e-10
7.44999	1.30999e-10
7.45125	1.53999e-10
7.45255	1.83999e-10
7.45386	1.99e-10
7.45518	2.10999e-10
7.45647	1.83e-10
7.45769	1.6e-10
7.45886	1.45999e-10
7.46	1.44999e-10
7.46114	1.59e-10
7.4623	1.85999e-10
7.46351	2.28999e-10
7.46479	2.69999e-10
7.46609	2.95e-10
7.46741	3.12999e-10
7.46874	3.26999e-10
7.47007	3.44999e-10
7.47142	3.6e-10
7.47277	3.78e-10
7.47412	3.90999e-10
7.47547	3.75e-10
7.47677	3.53999e-10
7.47804	3.52999e-10
7.47931	3.70999e-10
7.48061	4.06999e-10
7.48192	4.06999e-10
7.48321	3.97e-10
7.48449	3.93999e-10
7.48575	3.96e-10
7.487	4e-10
7.48826	4.05999e-10
7.48951	4.15e-10
7.49076	4.28999e-10
7.49203	4.48999e-10
7.49332	4.79e-10
7.49462	4.85999e-10
7.49592	4.88999e-10
7.49721	5.03999e-10
7.49852	5.27999e-10
7.49985	5.62e-10
7.50119	5.74e-10
7.50254	5.95e-10
7.50389	5.87999e-10
7.50522	5.99e-10
7.50657	6.17e-10
7.5079	6.09999e-10
7.50922	6.10999e-10
7.51053	6.23999e-10
7.51184	6.23999e-10
7.51315	6.29999e-10
7.51445	6.31999e-10
7.51574	6.32999e-10
7.51703	6.38e-10
7.51832	6.37e-10
7.51959	6.42e-10
7.52087	6.50999e-10
7.52216	6.64999e-10
7.52345	6.83999e-10
7.52476	6.95e-10
7.52606	7.02e-10
7.52736	7.07999e-10
7.52867	7.18e-10
7.52998	7.31999e-10
7.5313	7.48999e-10
7.53263	7.71999e-10
7.53398	7.82999e-10
7.53532	7.78e-10
7.53665	7.83999e-10
7.53799	8.01e-10
7.53934	8.19e-10
7.5407	8.37e-10
7.54207	8.57e-10
7.54344	8.68999e-10
7.5448	8.42999e-10
7.54612	8.23999e-10
7.54743	8.12999e-10
7.54872	8.03999e-10
7.55	8.03999e-10
7.55128	8.21e-10
7.55259	8.54e-10
7.55391	8.75e-10
7.55523	8.54e-10
7.55652	8.45999e-10
7.55781	8.50999e-10
7.5591	8.6e-10
7.56039	8.59e-10
7.56168	8.59e-10
7.56296	8.66999e-10
7.56425	8.82e-10
7.56555	9.02999e-10
7.56685	8.8e-10
7.56812	8.57e-10
7.56938	8.46999e-10
7.57063	8.47999e-10
7.57189	8.64999e-10
7.57316	8.82999e-10
7.57444	8.84999e-10
7.57571	8.88999e-10
7.577	9.09999e-10
7.5783	9.37e-10
7.57962	9.62999e-10
7.58094	9.58e-10
7.58226	9.69999e-10
7.58359	9.8e-10
7.58492	9.88999e-10
7.58624	9.70999e-10
7.58754	9.24999e-10
7.58877	8.54e-10
7.58996	8.10999e-10
7.59111	7.97e-10
7.59227	8.08999e-10
7.59344	8.43999e-10
7.59466	8.99e-10
7.59592	9.68999e-10
7.59722	9.66999e-10
7.59849	9.48999e-10
7.59976	9.39e-10
7.60101	9.38e-10
7.60227	9.49999e-10
7.60355	9.74e-10
7.60484	9.8e-10
7.60613	9.76e-10
7.60742	9.91999e-10
7.60872	9.91999e-10
7.61002	9.86999e-10
7.61131	9.82999e-10
7.61259	9.62e-10
7.61387	9.6e-10
7.61514	9.66999e-10
7.61642	9.65999e-10
7.61769	9.41e-10
7.61893	9.22999e-10
7.62017	9.17e-10
7.6214	9.21e-10
7.62264	9.36e-10
7.6239	9.6e-10
7.62518	9.90999e-10
7.62648	1.011e-09
7.62778	1e-09
7.62908	9.94e-10
7.63037	9.96e-10
7.63167	1.01e-09
7.63297	1.014e-09
7.63428	1.023e-09
7.6356	1.038e-09
7.63693	1.045e-09
7.63826	1.031e-09
7.63956	9.89999e-10
7.64084	9.59e-10
7.64209	9.42999e-10
7.64334	9.44999e-10
7.6446	9.63999e-10
7.64588	9.82e-10
7.64716	9.83999e-10
7.64845	9.90999e-10
7.64973	9.82999e-10
7.65101	9.68999e-10
7.65229	9.6e-10
7.65355	9.6e-10
7.65483	9.76e-10
7.65611	9.6e-10
7.65738	9.42999e-10
7.65863	9.24999e-10
7.65987	9.03999e-10
7.66111	9.02999e-10
7.66235	9.31999e-10
7.66363	9.62999e-10
7.66493	9.89999e-10
7.66625	1e-09
7.66755	9.57e-10
7.66882	9.27999e-10
7.67008	9.05999e-10
7.67132	8.79e-10
7.67254	8.61e-10
7.67374	8.50999e-10
7.67495	8.46999e-10
7.67616	8.44999e-10
7.67737	8.48999e-10
7.67858	8.62999e-10
7.67983	8.94e-10
7.6811	9.42e-10
7.6824	9.30999e-10
7.68369	9.22999e-10
7.68498	9.2e-10
7.68627	9.24999e-10
7.68756	8.88999e-10
7.68881	8.46999e-10
7.69003	8.15e-10
7.69123	7.91999e-10
7.69242	7.71999e-10
7.69358	7.31999e-10
7.69472	7.23999e-10
7.69587	7.45999e-10
7.69705	7.76e-10
7.69827	8.15e-10
7.69953	8.58e-10
7.70084	8.99e-10
7.70214	8.74e-10
7.70344	8.58e-10
7.70472	8.11999e-10
7.70596	7.77e-10
7.70718	7.59e-10
7.7084	7.61e-10
7.70964	7.82999e-10
7.71091	8.19e-10
7.7122	8.07999e-10
7.71347	7.83999e-10
7.71473	7.74e-10
7.716	7.84999e-10
7.71729	7.98e-10
7.71857	7.72999e-10
7.71984	7.64999e-10
7.72111	7.35e-10
7.72233	6.77e-10
7.7235	6.32999e-10
7.72465	6.05999e-10
7.72578	6e-10
7.72693	6.17e-10
7.72807	5.84999e-10
7.72918	5.57e-10
7.73028	5.44999e-10
7.73138	5.47999e-10
7.7325	5.66999e-10
7.73365	5.97e-10
7.73484	6.37e-10
7.73608	6.67999e-10
7.73735	7.01e-10
7.73866	7.32999e-10
7.74	7.36e-10
7.74134	7.37e-10
7.74268	7.34e-10
7.744	6.85999e-10
7.74529	6.49999e-10
7.74656	6.24999e-10
7.74781	6.11999e-10
7.74906	6.11999e-10
7.75033	6.25999e-10
7.75162	6.54e-10
7.75294	6.6e-10
7.75426	6.42999e-10
7.75556	6.32999e-10
7.75687	6.25999e-10
7.75817	6.09999e-10
7.75946	6.07999e-10
7.76077	6.10999e-10
7.76208	6.02e-10
7.7634	6.06999e-10
7.76472	5.97e-10
7.76603	5.91999e-10
7.76736	5.92999e-10
7.7687	5.98e-10
7.77002	5.67999e-10
7.77133	5.49999e-10
7.77264	5.44999e-10
7.77395	5.46999e-10
7.77526	5.47999e-10
7.77659	5.42e-10
7.7779	5.29999e-10
7.77922	5.23999e-10
7.78053	5.08999e-10
7.78182	4.70999e-10
7.78308	4.43999e-10
7.78431	4.23999e-10
7.78554	4.10999e-10
7.78675	4.03999e-10
7.78797	4.02e-10
7.7892	4.03999e-10
7.79043	4.08999e-10
7.79168	4.19e-10
7.79295	4.31999e-10
7.79425	4.49999e-10
7.79556	4.43999e-10
7.79687	4.30999e-10
7.79817	4.22e-10
7.79946	4.05999e-10
7.80075	4.02e-10
7.80205	4.15e-10
7.80338	4.11999e-10
7.80468	3.85999e-10
7.80596	3.64999e-10
7.80723	3.49999e-10
7.80849	3.43e-10
7.80975	3.43999e-10
7.81102	3.46999e-10
7.8123	3.39e-10
7.81357	3.26999e-10
7.81483	3.12999e-10
7.81607	3e-10
7.81731	2.91999e-10
7.81854	2.88999e-10
7.81978	2.90999e-10
7.82103	2.98e-10
7.82229	2.96e-10
7.82355	2.92999e-10
7.82481	2.99e-10
7.8261	3.07999e-10
7.82737	2.93999e-10
7.82864	2.84999e-10
7.8299	2.8e-10
7.83117	2.8e-10
7.83244	2.84999e-10
7.83372	2.82e-10
7.835	2.72999e-10
7.83627	2.68999e-10
7.83754	2.70999e-10
7.83883	2.77e-10
7.84012	2.88999e-10
7.84145	3.07999e-10
7.84277	2.95e-10
7.84409	2.82e-10
7.84539	2.78e-10
7.84669	2.8e-10
7.848	2.8e-10
7.8493	2.68999e-10
7.85059	2.57e-10
7.85187	2.51999e-10
7.85315	2.56e-10
7.85444	2.69999e-10
7.85572	2.42e-10
7.85697	2.2e-10
7.85819	2.10999e-10
7.85942	2.10999e-10
7.86064	2.18e-10
7.86188	2.27999e-10
7.86313	2.43999e-10
7.8644	2.49999e-10
7.86566	2.44999e-10
7.86691	2.50999e-10
7.86819	2.66999e-10
7.86948	2.90999e-10
7.87079	2.81e-10
7.87207	2.51999e-10
7.87332	2.26999e-10
7.87452	1.88999e-10
7.87569	1.72999e-10
7.87685	1.78e-10
7.87803	2.02e-10
7.87926	2.44999e-10
7.88054	2.72999e-10
7.88184	2.86999e-10
7.88315	3.05999e-10
7.88448	3.30999e-10
7.88584	3.26999e-10
7.88716	3.06999e-10
7.88847	3.10999e-10
7.88979	3.08999e-10
7.89109	3.10999e-10
7.8924	3.19e-10
7.8937	2.90999e-10
7.89494	2.43999e-10
7.89613	2.19e-10
7.89729	2.12999e-10
7.89846	2.22e-10
7.89963	2.43e-10
7.90084	2.72999e-10
7.90207	3.08999e-10
7.90334	3.51999e-10
7.90465	3.83e-10
7.90597	3.92999e-10
7.90729	4.06999e-10
7.90862	3.97e-10
7.9099	3.63999e-10
7.91115	3.47999e-10
7.91239	3.47999e-10
7.91364	3.6e-10
7.91488	3.50999e-10
7.9161	3.39e-10
7.91731	3.35e-10
7.91851	3.4e-10
7.91971	3.53999e-10
7.92093	3.76e-10
7.92218	4.10999e-10
7.92345	4.61e-10
7.92476	4.83999e-10
7.92609	5.10999e-10
7.92743	5.42e-10
7.92877	5.31999e-10
7.9301	5.16e-10
7.9314	5.12999e-10
7.93271	5.34e-10
7.93404	5.66999e-10
7.93538	5.88999e-10
7.93672	5.92999e-10
7.93805	5.89999e-10
7.93938	5.91999e-10
7.94068	5.72999e-10
7.94196	5.6e-10
7.94322	5.59e-10
7.94449	5.72999e-10
7.94575	5.92999e-10
7.94703	6.19e-10
7.94832	6.46999e-10
7.94961	6.08999e-10
7.95084	5.71999e-10
7.95205	5.49999e-10
7.95324	5.45999e-10
7.95442	5.63999e-10
7.95563	5.97e-10
7.95686	6.50999e-10
7.95814	7.24999e-10
7.95945	7.32999e-10
7.96074	7.22999e-10
7.96202	7.01e-10
7.96327	6.86999e-10
7.9645	6.81e-10
7.96573	6.82e-10
7.96695	6.89999e-10
7.96818	7.02e-10
7.96941	7.12999e-10
7.97063	7.22e-10
7.97186	7.36e-10
7.9731	7.55e-10
7.97434	7.81e-10
7.9756	8.21e-10
7.97688	8.71999e-10
7.97819	8.95e-10
7.97949	8.95e-10
7.98078	9.06999e-10
7.98208	9.35e-10
7.98339	9.79e-10
7.98473	1.019e-09
7.98606	9.92999e-10
7.98737	9.71999e-10
7.98866	9.72999e-10
7.98995	1e-09
7.99124	9.88999e-10
7.99252	9.91999e-10
7.9938	1.016e-09
7.9951	1.036e-09
7.99639	1.029e-09
7.99767	1.019e-09
7.99893	1.011e-09
8.00019	1.011e-09
8.00144	1.026e-09
8.00271	1.06e-09
8.004	1.104e-09
8.0053	1.136e-09
8.00662	1.178e-09
8.00796	1.233e-09
8.0093	1.169e-09
8.01058	1.091e-09
8.01182	1.037e-09
8.01302	1.013e-09
8.01422	1.022e-09
8.01542	1.064e-09
8.01666	1.137e-09
8.01794	1.208e-09
8.01923	1.238e-09
8.02054	1.283e-09
8.02184	1.226e-09
8.0231	1.192e-09
8.02435	1.194e-09
8.0256	1.215e-09
8.02686	1.252e-09
8.02814	1.26e-09
8.02939	1.234e-09
8.03064	1.247e-09
8.0319	1.293e-09
8.03318	1.371e-09
8.03451	1.462e-09
8.03585	1.413e-09
8.03716	1.392e-09
8.03846	1.416e-09
8.03978	1.421e-09
8.04108	1.406e-09
8.04237	1.404e-09
8.04366	1.391e-09
8.04494	1.391e-09
8.04622	1.408e-09
8.04751	1.436e-09
8.04881	1.44e-09
8.05009	1.442e-09
8.05138	1.449e-09
8.05268	1.469e-09
8.05398	1.499e-09
8.05528	1.489e-09
8.05657	1.457e-09
8.05784	1.456e-09
8.05911	1.46e-09
8.06038	1.475e-09
8.06166	1.512e-09
8.06294	1.487e-09
8.0642	1.48e-09
8.06546	1.482e-09
8.06672	1.49e-09
8.06798	1.503e-09
8.06925	1.529e-09
8.07053	1.579e-09
8.07183	1.589e-09
8.07312	1.589e-09
8.07441	1.595e-09
8.07571	1.61e-09
8.077	1.56e-09
8.07826	1.517e-09
8.0795	1.5e-09
8.08075	1.509e-09
8.082	1.539e-09
8.08327	1.585e-09
8.08457	1.643e-09
8.08589	1.699e-09
8.08723	1.711e-09
8.08855	1.66e-09
8.08985	1.594e-09
8.09111	1.543e-09
8.09235	1.508e-09
8.09356	1.439e-09
8.09475	1.405e-09
8.09593	1.406e-09
8.09711	1.443e-09
8.09833	1.508e-09
8.09957	1.587e-09
8.10085	1.619e-09
8.10213	1.612e-09
8.1034	1.627e-09
8.10468	1.668e-09
8.10598	1.671e-09
8.10727	1.679e-09
8.10857	1.689e-09
8.10986	1.669e-09
8.11115	1.671e-09
8.11245	1.687e-09
8.11375	1.707e-09
8.11505	1.691e-09
8.11634	1.642e-09
8.11758	1.5e-09
8.11877	1.414e-09
8.11993	1.402e-09
8.12111	1.457e-09
8.12232	1.565e-09
8.12356	1.523e-09
8.12477	1.502e-09
8.12599	1.511e-09
8.12722	1.548e-09
8.12847	1.613e-09
8.12974	1.612e-09
8.13101	1.612e-09
8.13229	1.655e-09
8.13359	1.682e-09
8.13488	1.631e-09
8.13615	1.59e-09
8.13741	1.562e-09
8.13865	1.551e-09
8.13989	1.558e-09
8.14114	1.577e-09
8.1424	1.603e-09
8.14368	1.631e-09
8.14495	1.603e-09
8.14621	1.58e-09
8.14743	1.449e-09
8.1486	1.347e-09
8.14973	1.303e-09
8.15085	1.313e-09
8.152	1.375e-09
8.15318	1.478e-09
8.15443	1.605e-09
8.15571	1.6e-09
8.15698	1.596e-09
8.15825	1.589e-09
8.15952	1.588e-09
8.1608	1.606e-09
8.16209	1.651e-09
8.16341	1.718e-09
8.16474	1.695e-09
8.16606	1.656e-09
8.16736	1.625e-09
8.16865	1.564e-09
8.16991	1.526e-09
8.17116	1.508e-09
8.17241	1.507e-09
8.17366	1.521e-09
8.17493	1.551e-09
8.17621	1.562e-09
8.17748	1.525e-09
8.17874	1.503e-09
8.17999	1.5e-09
8.18125	1.516e-09
8.18253	1.546e-09
8.18382	1.589e-09
8.18513	1.615e-09
8.18644	1.608e-09
8.18776	1.599e-09
8.18906	1.574e-09
8.19035	1.521e-09
8.19161	1.439e-09
8.19284	1.379e-09
8.19405	1.352e-09
8.19525	1.357e-09
8.19647	1.39e-09
8.1977	1.416e-09
8.19895	1.448e-09
8.20021	1.432e-09
8.20147	1.446e-09
8.20275	1.515e-09
8.20405	1.528e-09
8.20535	1.51e-09
8.20664	1.47e-09
8.20792	1.436e-09
8.20918	1.409e-09
8.21044	1.413e-09
8.21171	1.416e-09
8.21297	1.414e-09
8.21425	1.448e-09
8.21554	1.471e-09
8.21683	1.434e-09
8.21811	1.394e-09
8.21936	1.357e-09
8.22061	1.329e-09
8.22184	1.315e-09
8.22308	1.31e-09
8.2243	1.289e-09
8.22552	1.274e-09
8.22674	1.269e-09
8.22796	1.272e-09
8.22919	1.286e-09
8.23043	1.316e-09
8.23169	1.35e-09
8.23295	1.354e-09
8.23423	1.384e-09
8.23553	1.413e-09
8.23683	1.394e-09
8.23812	1.371e-09
8.2394	1.319e-09
8.24065	1.293e-09
8.2419	1.263e-09
8.24314	1.259e-09
8.24439	1.285e-09
8.24566	1.325e-09
8.24694	1.327e-09
8.24823	1.297e-09
8.24948	1.246e-09
8.25073	1.224e-09
8.25197	1.224e-09
8.25321	1.239e-09
8.25447	1.261e-09
8.25574	1.294e-09
8.25704	1.348e-09
8.25837	1.442e-09
8.25974	1.459e-09
8.2611	1.448e-09
8.26245	1.427e-09
8.26379	1.357e-09
8.26509	1.266e-09
8.26635	1.174e-09
8.26756	1.104e-09
8.26876	1.067e-09
8.26994	1.067e-09
8.27114	1.101e-09
8.27236	1.162e-09
8.27361	1.199e-09
8.27488	1.243e-09
8.27617	1.251e-09
8.27745	1.209e-09
8.27871	1.177e-09
8.27996	1.166e-09
8.28122	1.18e-09
8.28249	1.208e-09
8.28377	1.214e-09
8.28505	1.225e-09
8.28634	1.214e-09
8.28762	1.2e-09
8.28889	1.181e-09
8.29016	1.174e-09
8.29144	1.208e-09
8.29272	1.213e-09
8.29401	1.221e-09
8.29531	1.231e-09
8.29661	1.238e-09
8.29792	1.244e-09
8.29923	1.252e-09
8.30054	1.237e-09
8.30185	1.213e-09
8.30314	1.18e-09
8.30443	1.197e-09
8.30572	1.172e-09
8.307	1.144e-09
8.30827	1.136e-09
8.30954	1.134e-09
8.31079	1.086e-09
8.31203	1.053e-09
8.31326	1.041e-09
8.31448	1.048e-09
8.31572	1.076e-09
8.31698	1.126e-09
8.31823	1.068e-09
8.31947	1.027e-09
8.32069	1.024e-09
8.32192	1.06e-09
8.32318	1.135e-09
8.32447	1.149e-09
8.32576	1.133e-09
8.32704	1.146e-09
8.32833	1.182e-09
8.32963	1.139e-09
8.33088	1.037e-09
8.33209	9.76e-10
8.33328	9.67999e-10
8.33448	1.015e-09
8.33572	1.103e-09
8.337	1.157e-09
8.3383	1.19e-09
8.33958	1.132e-09
8.34085	1.096e-09
8.3421	1.092e-09
8.34336	1.123e-09
8.34464	1.166e-09
8.34594	1.184e-09
8.34722	1.162e-09
8.34851	1.179e-09
8.3498	1.186e-09
8.35109	1.173e-09
8.35237	1.186e-09
8.35366	1.179e-09
8.35493	1.102e-09
8.35616	1.037e-09
8.35737	1.022e-09
8.35859	1.061e-09
8.35984	1.161e-09
8.36114	1.216e-09
8.36244	1.22e-09
8.36373	1.185e-09
8.36499	1.116e-09
8.36623	1.078e-09
8.36745	1.063e-09
8.36867	1.066e-09
8.36989	1.087e-09
8.37113	1.129e-09
8.37239	1.159e-09
8.37364	1.154e-09
8.3749	1.166e-09
8.37615	1.171e-09
8.37742	1.207e-09
8.37869	1.187e-09
8.37995	1.175e-09
8.38121	1.205e-09
8.38247	1.214e-09
8.38374	1.23e-09
8.38502	1.248e-09
8.3863	1.259e-09
8.38758	1.279e-09
8.38887	1.221e-09
8.39008	1.055e-09
8.39124	9.62999e-10
8.39237	9.58e-10
8.39353	1.046e-09
8.39474	1.196e-09
8.396	1.255e-09
8.39727	1.317e-09
8.39857	1.33e-09
8.39985	1.323e-09
8.40113	1.322e-09
8.40241	1.33e-09
8.4037	1.358e-09
8.40497	1.302e-09
8.40622	1.255e-09
8.40746	1.24e-09
8.40869	1.262e-09
8.40992	1.266e-09
8.41116	1.276e-09
8.41239	1.292e-09
8.41364	1.339e-09
8.41489	1.318e-09
8.41613	1.292e-09
8.41736	1.303e-09
8.41859	1.35e-09
8.41985	1.368e-09
8.42109	1.33e-09
8.42232	1.324e-09
8.42355	1.368e-09
8.4248	1.434e-09
8.42608	1.488e-09
8.42736	1.477e-09
8.42863	1.483e-09
8.4299	1.519e-09
8.43119	1.559e-09
8.43247	1.513e-09
8.43373	1.462e-09
8.43497	1.448e-09
8.43621	1.467e-09
8.43745	1.464e-09
8.43868	1.468e-09
8.43992	1.496e-09
8.44117	1.566e-09
8.44242	1.558e-09
8.44366	1.511e-09
8.44489	1.498e-09
8.44611	1.512e-09
8.44734	1.544e-09
8.44857	1.589e-09
8.44982	1.65e-09
8.4511	1.718e-09
8.45237	1.68e-09
8.45362	1.607e-09
8.45482	1.453e-09
8.45597	1.358e-09
8.45709	1.326e-09
8.45821	1.353e-09
8.45935	1.428e-09
8.46052	1.533e-09
8.46172	1.654e-09
8.46297	1.796e-09
8.46426	1.935e-09
8.46556	1.875e-09
8.46683	1.811e-09
8.46808	1.8e-09
8.46933	1.829e-09
8.4706	1.881e-09
8.47185	1.741e-09
8.47303	1.59e-09
8.47417	1.477e-09
8.47527	1.411e-09
8.47636	1.4e-09
8.47745	1.462e-09
8.47857	1.609e-09
8.47976	1.828e-09
8.48101	2.08e-09
8.48231	2.077e-09
8.48358	2.026e-09
8.48484	2.036e-09
8.48612	2.125e-09
8.4874	2.135e-09
8.48869	2.168e-09
8.48999	2.243e-09
8.4913	2.298e-09
8.49262	2.301e-09
8.49394	2.361e-09
8.49526	2.345e-09
8.49657	2.318e-09
8.49788	2.328e-09
8.49917	2.234e-09
8.50042	2.188e-09
8.50169	2.282e-09
8.50298	2.336e-09
8.50426	2.325e-09
8.50555	2.367e-09
8.50682	2.303e-09
8.50808	2.255e-09
8.50931	2.169e-09
8.51052	2.166e-09
8.51175	2.236e-09
8.51299	2.347e-09
8.51426	2.444e-09
8.51554	2.496e-09
8.51682	2.507e-09
8.5181	2.519e-09
8.51939	2.558e-09
8.52068	2.583e-09
8.52197	2.587e-09
8.52325	2.608e-09
8.52453	2.519e-09
8.52578	2.43e-09
8.527	2.378e-09
8.52821	2.368e-09
8.52942	2.399e-09
8.53064	2.466e-09
8.53188	2.604e-09
8.53317	2.789e-09
8.53446	2.757e-09
8.53575	2.747e-09
8.53704	2.775e-09
8.53833	2.842e-09
8.53965	2.932e-09
8.54097	2.94e-09
8.54229	2.982e-09
8.54361	2.94e-09
8.54492	2.959e-09
8.54623	2.934e-09
8.54753	2.902e-09
8.54881	2.818e-09
8.55006	2.706e-09
8.55128	2.63e-09
8.55249	2.599e-09
8.5537	2.623e-09
8.55492	2.713e-09
8.55616	2.877e-09
8.55743	2.855e-09
8.55868	2.857e-09
8.55994	2.931e-09
8.56122	3.024e-09
8.56252	3.141e-09
8.56383	3.191e-09
8.56516	3.233e-09
8.56647	3.186e-09
8.56777	3.11e-09
8.56906	3.089e-09
8.57034	3.049e-09
8.5716	2.997e-09
8.57286	3.035e-09
8.57414	3.133e-09
8.57541	3.046e-09
8.57666	3.029e-09
8.57792	3.085e-09
8.57917	2.96e-09
8.5804	2.906e-09
8.58162	2.94e-09
8.58286	3.06e-09
8.58413	3.211e-09
8.58543	3.361e-09
8.58674	3.355e-09
8.58806	3.413e-09
8.58938	3.402e-09
8.59068	3.293e-09
8.59197	3.255e-09
8.59324	3.253e-09
8.59452	3.223e-09
8.59577	3.116e-09
8.59701	3.063e-09
8.59824	3.087e-09
8.59948	3.193e-09
8.60076	3.368e-09
8.60207	3.57e-09
8.6034	3.475e-09
8.60469	3.347e-09
8.60597	3.308e-09
8.60724	3.336e-09
8.60852	3.386e-09
8.60981	3.421e-09
8.6111	3.467e-09
8.61241	3.456e-09
8.61368	3.294e-09
8.61493	3.174e-09
8.61615	3.118e-09
8.61737	3.119e-09
8.61859	3.167e-09
8.61981	3.123e-09
8.62103	3.122e-09
8.62225	3.14e-09
8.62347	3.161e-09
8.6247	3.181e-09
8.62593	3.209e-09
8.62716	3.263e-09
8.6284	3.184e-09
8.62961	3.094e-09
8.6308	3.044e-09
8.632	3.044e-09
8.63319	3.097e-09
8.6344	3.189e-09
8.63564	3.301e-09
8.63689	3.409e-09
8.63817	3.506e-09
8.63945	3.452e-09
8.64072	3.367e-09
8.64197	3.327e-09
8.64321	3.31e-09
8.64446	3.445e-09
8.64571	3.2e-09
8.64689	2.91e-09
8.64802	2.72e-09
8.64912	2.672e-09
8.65024	2.813e-09
8.65141	3.134e-09
8.65263	3.232e-09
8.65385	3.258e-09
8.65509	3.388e-09
8.65635	3.419e-09
8.6576	3.436e-09
8.65887	3.54e-09
8.66016	3.671e-09
8.66147	3.715e-09
8.66277	3.596e-09
8.66405	3.486e-09
8.66531	3.443e-09
8.66657	3.461e-09
8.66783	3.524e-09
8.66911	3.615e-09
8.67041	3.699e-09
8.67171	3.555e-09
8.67296	3.339e-09
8.67418	3.217e-09
8.67539	3.191e-09
8.6766	3.179e-09
8.6778	3.15e-09
8.679	3.188e-09
8.68022	3.265e-09
8.68144	3.3e-09
8.68267	3.377e-09
8.68393	3.465e-09
8.68519	3.527e-09
8.68645	3.443e-09
8.6877	3.35e-09
8.68892	3.232e-09
8.69012	3.165e-09
8.69132	3.179e-09
8.69253	3.304e-09
8.69378	3.543e-09
8.69507	3.742e-09
8.69639	3.869e-09
8.6977	3.683e-09
8.69898	3.56e-09
8.70025	3.49e-09
8.7015	3.415e-09
8.70274	3.378e-09
8.70397	3.382e-09
8.70521	3.426e-09
8.70643	3.196e-09
8.70762	3.098e-09
8.7088	3.097e-09
8.70999	3.144e-09
8.71118	3.195e-09
8.71239	3.232e-09
8.7136	3.266e-09
8.71482	3.328e-09
8.71606	3.447e-09
8.71732	3.617e-09
8.71861	3.708e-09
8.71991	3.812e-09
8.72122	3.784e-09
8.72252	3.7e-09
8.72381	3.668e-09
8.7251	3.725e-09
8.7264	3.729e-09
8.72767	3.43e-09
8.72889	3.216e-09
8.73007	3.073e-09
8.73123	2.998e-09
8.73239	3.005e-09
8.73356	3.129e-09
8.73477	3.42e-09
8.736	3.323e-09
8.73722	3.343e-09
8.73845	3.512e-09
8.73972	3.59e-09
8.74098	3.544e-09
8.74222	3.48e-09
8.74346	3.45e-09
8.7447	3.491e-09
8.74594	3.42e-09
8.74717	3.47e-09
8.74841	3.487e-09
8.74966	3.611e-09
8.75093	3.65e-09
8.75219	3.557e-09
8.75342	3.376e-09
8.75462	3.23e-09
8.7558	3.168e-09
8.75698	3.229e-09
8.75818	3.272e-09
8.75938	3.379e-09
8.76062	3.646e-09
8.76187	3.516e-09
8.76309	3.324e-09
8.76428	3.253e-09
8.76547	3.268e-09
8.76666	3.325e-09
8.76784	3.132e-09
8.769	3.141e-09
8.77018	3.375e-09
8.7714	3.512e-09
8.77264	3.609e-09
8.77388	3.581e-09
8.77509	3.28e-09
8.77625	3.063e-09
8.77738	3.004e-09
8.77852	3.086e-09
8.77969	3.285e-09
8.78089	3.522e-09
8.78213	3.661e-09
8.78337	3.663e-09
8.78461	3.656e-09
8.78586	3.78e-09
8.78714	3.974e-09
8.78843	3.981e-09
8.78972	4.015e-09
8.79102	4.114e-09
8.79232	4.072e-09
8.79359	3.76e-09
8.79482	3.64e-09
8.79605	3.671e-09
8.79729	3.79e-09
8.79855	3.909e-09
8.79981	3.841e-09
8.80106	3.792e-09
8.80229	3.684e-09
8.80352	3.742e-09
8.80477	3.946e-09
8.80605	4.06e-09
8.80734	4.172e-09
8.80865	4.24e-09
8.80995	4.227e-09
8.81126	4.343e-09
8.81257	4.322e-09
8.81387	4.143e-09
8.81516	4.177e-09
8.81644	4.17e-09
8.81773	4.202e-09
8.81902	4.187e-09
8.82031	4.163e-09
8.82158	4.088e-09
8.82285	4.09e-09
8.82412	4.17e-09
8.82541	4.21e-09
8.82667	4.002e-09
8.82791	3.951e-09
8.82916	4.071e-09
8.83043	4.34e-09
8.83173	4.307e-09
8.83301	4.24e-09
8.83427	4.017e-09
8.8355	3.943e-09
8.83672	3.84e-09
8.83793	3.763e-09
8.83913	3.788e-09
8.84035	3.928e-09
8.84158	4.048e-09
8.84283	4.097e-09
8.84408	4.218e-09
8.84534	4.199e-09
8.8466	4.236e-09
8.84785	4.12e-09
8.84909	3.991e-09
8.8503	3.915e-09
8.85151	3.926e-09
8.85273	4.037e-09
8.85397	4.247e-09
8.85524	4.337e-09
8.8565	4.346e-09
8.85774	4.027e-09
8.85894	3.812e-09
8.86013	3.813e-09
8.86133	4.113e-09
8.8626	4.544e-09
8.86389	4.483e-09
8.86514	4.26e-09
8.86638	4.214e-09
8.86762	4.349e-09
8.86888	4.39e-09
8.87014	4.468e-09
8.8714	4.517e-09
8.87267	4.501e-09
8.87394	4.471e-09
8.8752	4.517e-09
8.87648	4.705e-09
8.87776	4.665e-09
8.87905	4.712e-09
8.88033	4.729e-09
8.88162	4.878e-09
8.88294	4.941e-09
8.88424	4.912e-09
8.88554	4.803e-09
8.88681	4.618e-09
8.88807	4.61e-09
8.88933	4.593e-09
8.89059	4.712e-09
8.89188	4.954e-09
8.89318	4.894e-09
8.89446	4.713e-09
8.89573	4.791e-09
8.89702	5.128e-09
8.89834	5.273e-09
8.89967	5.228e-09
8.90098	5.099e-09
8.90228	5.074e-09
8.90356	4.791e-09
8.90481	4.645e-09
8.90605	4.633e-09
8.90729	4.726e-09
8.90855	4.884e-09
8.90982	4.951e-09
8.9111	5.108e-09
8.9124	5.211e-09
8.9137	5.244e-09
8.91499	5.06e-09
8.91626	4.939e-09
8.91752	5.056e-09
8.91879	4.857e-09
8.92001	4.563e-09
8.92121	4.515e-09
8.92242	4.666e-09
8.92366	4.944e-09
8.92493	5.246e-09
8.92622	5.323e-09
8.92751	5.452e-09
8.92883	5.716e-09
8.93016	5.723e-09
8.93149	5.749e-09
8.93283	5.778e-09
8.93414	5.573e-09
8.93545	5.664e-09
8.93675	5.488e-09
8.93803	5.396e-09
8.93931	5.383e-09
8.94058	5.427e-09
8.94186	5.555e-09
8.94316	5.738e-09
8.94447	5.787e-09
8.94578	5.743e-09
8.94707	5.604e-09
8.94835	5.506e-09
8.94963	5.636e-09
8.95091	5.698e-09
8.95221	5.822e-09
8.95351	5.941e-09
8.95482	5.866e-09
8.9561	5.67e-09
8.95737	5.705e-09
8.95865	5.706e-09
8.95991	5.575e-09
8.96116	5.605e-09
8.96243	5.768e-09
8.9637	5.854e-09
8.96497	5.62e-09
8.96618	4.932e-09
8.96732	4.45e-09
8.96843	4.38e-09
8.96955	4.727e-09
8.97073	5.427e-09
8.97199	5.959e-09
8.97325	5.787e-09
8.9745	5.756e-09
8.97575	5.848e-09
8.977	5.83e-09
8.97826	6.041e-09
8.97954	6.278e-09
8.98082	6.197e-09
8.9821	6.297e-09
8.98339	6.33e-09
8.98468	6.558e-09
8.98599	6.562e-09
8.98728	6.401e-09
8.98856	6.436e-09
8.98984	6.347e-09
8.99111	6.406e-09
8.99239	6.442e-09
8.99367	6.526e-09
8.99494	6.335e-09
8.9962	6.393e-09
8.99748	6.789e-09
8.99877	6.694e-09
9.00006	6.848e-09
9.00136	6.679e-09
9.0026	6.048e-09
9.0038	5.741e-09
9.00498	5.742e-09
9.00617	5.889e-09
9.00737	6.012e-09
9.00857	5.859e-09
9.00975	5.802e-09
9.01095	6.143e-09
9.01217	6.302e-09
9.0134	6.553e-09
9.01467	6.911e-09
9.01595	7.081e-09
9.01723	6.917e-09
9.01848	6.647e-09
9.01971	6.353e-09
9.02091	6.074e-09
9.02209	6.206e-09
9.02331	6.79e-09
9.02457	7.026e-09
9.02583	7.077e-09
9.0271	7.117e-09
9.02837	7.329e-09
9.02967	7.81e-09
9.03099	7.554e-09
9.03227	7.35e-09
9.03355	7.455e-09
9.03484	7.791e-09
9.03617	8.231e-09
9.03749	7.759e-09
9.03876	7.187e-09
9.03999	6.944e-09
9.04122	7.039e-09
9.04246	7.456e-09
9.04375	7.905e-09
9.04504	7.727e-09
9.04632	7.767e-09
9.04761	8e-09
9.04892	8.34e-09
9.05024	8.248e-09
9.05155	8.249e-09
9.05286	8.343e-09
9.05418	8.384e-09
9.05549	8.426e-09
9.05681	8.373e-09
9.05811	8.348e-09
9.05941	8.322e-09
9.06072	8.566e-09
9.06205	8.863e-09
9.06337	8.744e-09
9.0647	8.768e-09
9.06601	8.593e-09
9.06731	8.462e-09
9.06861	8.572e-09
9.06991	8.546e-09
9.07121	8.793e-09
9.07253	8.872e-09
9.07384	8.691e-09
9.0751	7.907e-09
9.07632	7.542e-09
9.07753	7.742e-09
9.07877	8.42e-09
9.08006	8.874e-09
9.08137	8.958e-09
9.08266	8.767e-09
9.08394	8.465e-09
9.08519	8.236e-09
9.08643	8.291e-09
9.08768	8.312e-09
9.08892	8.198e-09
9.09014	7.938e-09
9.09135	7.762e-09
9.09254	7.751e-09
9.09374	7.943e-09
9.09496	8.333e-09
9.09622	8.886e-09
9.09748	8.745e-09
9.09874	8.648e-09
9.09998	8.511e-09
9.1012	8.135e-09
9.1024	7.91e-09
9.10359	7.88e-09
9.10478	8.054e-09
9.10599	8.411e-09
9.10723	8.947e-09
9.10851	9.573e-09
9.10981	9.33e-09
9.11108	9.284e-09
9.11237	9.723e-09
9.11368	9.721e-09
9.11498	9.829e-09
9.11629	9.693e-09
9.11758	9.767e-09
9.11888	9.537e-09
9.12017	9.7e-09
9.12146	9.805e-09
9.12276	9.837e-09
9.12404	9.327e-09
9.12529	9.286e-09
9.12656	9.68e-09
9.12783	9.274e-09
9.12907	8.854e-09
9.13028	8.636e-09
9.13147	8.315e-09
9.13264	8.056e-09
9.1338	8.095e-09
9.13497	8.452e-09
9.13618	9.185e-09
9.13743	9.417e-09
9.13868	9.268e-09
9.13989	8.874e-09
9.14111	9.172e-09
9.14235	9.166e-09
9.14355	8.723e-09
9.14475	8.948e-09
9.14599	9.806e-09
9.14727	1.027e-08
9.14856	9.936e-09
9.1498	9.376e-09
9.15102	9.165e-09
9.15223	9.286e-09
9.15346	9.705e-09
9.15473	1.0417e-08
9.15603	1.0631e-08
9.15733	1.0575e-08
9.15862	1.0429e-08
9.15992	1.0655e-08
9.1612	1.029e-08
9.16247	1.0138e-08
9.16374	1.0417e-08
9.16504	1.0814e-08
9.16633	1.0573e-08
9.16761	1.0371e-08
9.16887	1.0135e-08
9.17013	1.0335e-08
9.17141	1.0779e-08
9.1727	1.0775e-08
9.17398	1.0474e-08
9.17524	1.0419e-08
9.17651	1.0572e-08
9.17779	1.0678e-08
9.17906	1.0378e-08
9.1803	1.0174e-08
9.18155	1.0453e-08
9.18283	1.094e-08
9.18411	1.0604e-08
9.18536	1.0367e-08
9.18661	1.0359e-08
9.18785	1.0328e-08
9.1891	1.045e-08
9.19036	1.085e-08
9.19164	1.1003e-08
9.19292	1.1003e-08
9.19419	1.1127e-08
9.19549	1.1654e-08
9.19679	1.1321e-08
9.19808	1.1308e-08
9.19937	1.1269e-08
9.20065	1.1257e-08
9.20194	1.1202e-08
9.2032	1.0905e-08
9.20446	1.1143e-08
9.20576	1.178e-08
9.20706	1.1731e-08
9.20835	1.1299e-08
9.20962	1.1271e-08
9.2109	1.1657e-08
9.21221	1.2329e-08
9.21352	1.1633e-08
9.21479	1.1178e-08
9.21605	1.1287e-08
9.21733	1.1809e-08
9.21863	1.1901e-08
9.21992	1.196e-08
9.22122	1.1925e-08
9.22252	1.2082e-08
9.2238	1.1335e-08
9.22505	1.1258e-08
9.22631	1.1271e-08
9.22755	1.1253e-08
9.22883	1.189e-08
9.23011	1.1731e-08
9.23136	1.0973e-08
9.23258	1.0709e-08
9.23379	1.077e-08
9.235	1.068e-08
9.23622	1.0899e-08
9.23745	1.1455e-08
9.23872	1.2095e-08
9.24	1.1729e-08
9.24125	1.1305e-08
9.24248	1.1403e-08
9.24374	1.1866e-08
9.24499	1.1443e-08
9.24623	1.1477e-08
9.24746	1.1259e-08
9.24868	1.1214e-08
9.24991	1.1408e-08
9.25115	1.1714e-08
9.25239	1.1671e-08
9.25364	1.2163e-08
9.25493	1.2509e-08
9.25621	1.2573e-08
9.25749	1.2418e-08
9.25876	1.2294e-08
9.26002	1.2156e-08
9.26128	1.2132e-08
9.26253	1.1986e-08
9.26378	1.2463e-08
9.26508	1.3318e-08
9.26639	1.3272e-08
9.26769	1.3196e-08
9.26897	1.2509e-08
9.27023	1.2412e-08
9.27149	1.2566e-08
9.27276	1.2836e-08
9.27404	1.3016e-08
9.27532	1.2976e-08
9.2766	1.2882e-08
9.27787	1.2798e-08
9.27914	1.2782e-08
9.28039	1.2493e-08
9.28164	1.2263e-08
9.28286	1.1638e-08
9.28406	1.158e-08
9.28527	1.2053e-08
9.2865	1.2725e-08
9.28777	1.2915e-08
9.28904	1.344e-08
9.29032	1.3493e-08
9.29161	1.3769e-08
9.29289	1.3357e-08
9.29417	1.3743e-08
9.29547	1.3962e-08
9.29677	1.382e-08
9.29806	1.3588e-08
9.29933	1.3533e-08
9.3006	1.3396e-08
9.30187	1.3352e-08
9.30311	1.2652e-08
9.30433	1.2701e-08
9.30558	1.3509e-08
9.30687	1.4457e-08
9.30817	1.4021e-08
9.30944	1.3732e-08
9.31071	1.3636e-08
9.31196	1.3119e-08
9.31318	1.2231e-08
9.31435	1.1517e-08
9.3155	1.1266e-08
9.31664	1.159e-08
9.31783	1.2672e-08
9.31907	1.3509e-08
9.32031	1.3286e-08
9.32153	1.2937e-08
9.32274	1.2813e-08
9.32396	1.306e-08
9.32518	1.335e-08
9.32642	1.4033e-08
9.3277	1.4669e-08
9.32898	1.4754e-08
9.33026	1.4402e-08
9.33153	1.4495e-08
9.33281	1.4695e-08
9.33409	1.4798e-08
9.33536	1.4372e-08
9.33662	1.4719e-08
9.33789	1.4045e-08
9.33911	1.3181e-08
9.3403	1.2918e-08
9.34149	1.3182e-08
9.34271	1.3917e-08
9.34396	1.4776e-08
9.34524	1.5591e-08
9.34656	1.6295e-08
9.34787	1.5598e-08
9.34915	1.5235e-08
9.35042	1.518e-08
9.3517	1.5571e-08
9.353	1.5845e-08
9.35429	1.5659e-08
9.35557	1.5531e-08
9.35685	1.5428e-08
9.35811	1.5011e-08
9.35936	1.4902e-08
9.36059	1.3986e-08
9.36179	1.3795e-08
9.363	1.4531e-08
9.36426	1.5942e-08
9.36555	1.6066e-08
9.36683	1.5533e-08
9.3681	1.6068e-08
9.36938	1.5882e-08
9.37063	1.4377e-08
9.37182	1.3774e-08
9.37302	1.4254e-08
9.37423	1.4626e-08
9.37546	1.5017e-08
9.3767	1.5456e-08
9.37795	1.5991e-08
9.37923	1.6661e-08
9.38053	1.692e-08
9.38182	1.6701e-08
9.38312	1.7271e-08
9.38442	1.6579e-08
9.38568	1.5729e-08
9.38692	1.5521e-08
9.38816	1.6189e-08
9.38945	1.7258e-08
9.39075	1.7392e-08
9.39206	1.7688e-08
9.39335	1.705e-08
9.39464	1.7458e-08
9.39597	1.8504e-08
9.39729	1.7888e-08
9.39859	1.7115e-08
9.39985	1.6535e-08
9.40111	1.632e-08
9.40234	1.5735e-08
9.40357	1.6624e-08
9.40487	1.8105e-08
9.40616	1.7543e-08
9.40745	1.7973e-08
9.40875	1.8188e-08
9.41005	1.787e-08
9.41135	1.8297e-08
9.41267	1.855e-08
9.41396	1.8108e-08
9.41527	1.9166e-08
9.41659	1.843e-08
9.41788	1.8386e-08
9.41918	1.8163e-08
9.42046	1.778e-08
9.42173	1.7691e-08
9.423	1.7693e-08
9.42426	1.7787e-08
9.42554	1.7985e-08
9.4268	1.7604e-08
9.42805	1.7357e-08
9.4293	1.7363e-08
9.43056	1.8122e-08
9.43185	1.8514e-08
9.43312	1.8379e-08
9.43441	1.8734e-08
9.4357	1.9434e-08
9.43701	1.9163e-08
9.43831	1.9284e-08
9.43961	1.8833e-08
9.44088	1.8217e-08
9.44214	1.8054e-08
9.4434	1.8468e-08
9.44468	1.9257e-08
9.44596	1.8701e-08
9.44723	1.8417e-08
9.44849	1.8742e-08
9.44978	1.9635e-08
9.45106	1.9104e-08
9.45234	1.939e-08
9.45363	1.9983e-08
9.45492	1.8558e-08
9.45615	1.7491e-08
9.45737	1.773e-08
9.45862	1.9806e-08
9.45993	2.0145e-08
9.46121	1.9137e-08
9.46246	1.8296e-08
9.46369	1.7653e-08
9.46489	1.7169e-08
9.46609	1.7499e-08
9.46731	1.8595e-08
9.46857	1.9702e-08
9.46986	2.0325e-08
9.47116	2.1046e-08
9.47249	2.1732e-08
9.47383	2.1759e-08
9.47516	2.1611e-08
9.47649	2.1863e-08
9.47783	2.1862e-08
9.47914	2.0923e-08
9.48043	2.0254e-08
9.4817	2.0318e-08
9.483	2.1253e-08
9.48432	2.1914e-08
9.48563	2.097e-08
9.4869	1.9615e-08
9.48814	1.8842e-08
9.48936	1.9011e-08
9.4906	2.0015e-08
9.49188	2.1104e-08
9.49315	2.0276e-08
9.49442	2.0707e-08
9.49571	2.1397e-08
9.49702	2.2482e-08
9.49832	2.0755e-08
9.49956	1.9398e-08
9.50078	1.9341e-08
9.50202	2.0618e-08
9.5033	2.0855e-08
9.50456	2.0577e-08
9.50579	1.9351e-08
9.50701	1.9862e-08
9.50828	2.1912e-08
9.50955	2.1053e-08
9.5108	2.0343e-08
9.51205	2.0905e-08
9.51331	2.1231e-08
9.5146	2.2492e-08
9.51589	2.2006e-08
9.51719	2.3104e-08
9.51851	2.363e-08
9.51985	2.415e-08
9.52118	2.3717e-08
9.5225	2.2908e-08
9.52379	2.2418e-08
9.52508	2.3199e-08
9.5264	2.3274e-08
9.52769	2.2211e-08
9.52896	2.1855e-08
9.53022	2.2106e-08
9.53151	2.3145e-08
9.53281	2.344e-08
9.5341	2.2685e-08
9.53539	2.3383e-08
9.53668	2.3018e-08
9.53795	2.2351e-08
9.53923	2.2939e-08
9.54051	2.3247e-08
9.54181	2.4004e-08
9.54312	2.4019e-08
9.54442	2.3783e-08
9.54573	2.4656e-08
9.54702	2.313e-08
9.5483	2.3389e-08
9.54957	2.2819e-08
9.55083	2.2755e-08
9.5521	2.331e-08
9.55335	2.1864e-08
9.55458	2.2198e-08
9.55585	2.4429e-08
9.55715	2.3949e-08
9.55841	2.2736e-08
9.55966	2.2766e-08
9.56093	2.4003e-08
9.56221	2.4216e-08
9.5635	2.3992e-08
9.56476	2.3207e-08
9.56604	2.5372e-08
9.56738	2.7466e-08
9.56872	2.6245e-08
9.57004	2.5517e-08
9.57135	2.5871e-08
9.57266	2.5411e-08
9.57397	2.5582e-08
9.57526	2.4294e-08
9.57653	2.4826e-08
9.5778	2.367e-08
9.57904	2.3345e-08
9.58029	2.3752e-08
9.58154	2.4259e-08
9.58281	2.4994e-08
9.58411	2.6185e-08
9.58541	2.5201e-08
9.58669	2.5667e-08
9.58798	2.4739e-08
9.58923	2.3915e-08
9.59048	2.4245e-08
9.59175	2.5986e-08
9.59306	2.6343e-08
9.59436	2.681e-08
9.59567	2.5943e-08
9.59695	2.546e-08
9.59824	2.6487e-08
9.59955	2.7408e-08
9.60088	2.7599e-08
9.6022	2.7752e-08
9.60354	2.7967e-08
9.60484	2.6534e-08
9.60612	2.5627e-08
9.60737	2.4576e-08
9.60861	2.4532e-08
9.60984	2.3513e-08
9.61104	2.2866e-08
9.61224	2.3563e-08
9.61344	2.3137e-08
9.61464	2.3642e-08
9.61587	2.5017e-08
9.61712	2.5624e-08
9.61838	2.53e-08
9.61961	2.4869e-08
9.62086	2.6202e-08
9.62215	2.743e-08
9.62342	2.5582e-08
9.62465	2.499e-08
9.62589	2.5828e-08
9.62716	2.7712e-08
9.62848	2.8554e-08
9.62978	2.8607e-08
9.63111	2.8871e-08
9.63242	2.8593e-08
9.63371	2.7459e-08
9.63499	2.7106e-08
9.63626	2.7766e-08
9.63756	2.8489e-08
9.63886	2.7519e-08
9.64007	2.3573e-08
9.64125	2.3806e-08
9.64246	2.6888e-08
9.64376	2.8598e-08
9.64506	2.8855e-08
9.64636	2.8719e-08
9.64765	2.8658e-08
9.64895	2.9429e-08
9.65027	3.008e-08
9.65159	2.9603e-08
9.65289	2.869e-08
9.65416	2.7569e-08
9.65542	2.7225e-08
9.65668	2.7886e-08
9.65797	2.998e-08
9.65927	2.8759e-08
9.66054	2.7363e-08
9.66177	2.6026e-08
9.66299	2.6122e-08
9.66421	2.7095e-08
9.66546	2.7028e-08
9.66669	2.653e-08
9.66792	2.7329e-08
9.66918	2.8182e-08
9.67043	2.7266e-08
9.67166	2.7083e-08
9.67289	2.7123e-08
9.67413	2.7666e-08
9.67539	2.8669e-08
9.67666	2.8747e-08
9.67793	2.9647e-08
9.67924	3.1048e-08
9.68052	2.888e-08
9.68179	2.9314e-08
9.68306	2.9509e-08
9.68434	2.9611e-08
9.68564	3.1446e-08
9.68692	2.8909e-08
9.68817	2.8353e-08
9.68943	2.9585e-08
9.69071	3.0636e-08
9.69201	3.0819e-08
9.69331	3.0963e-08
9.6946	3.0304e-08
9.69587	2.9147e-08
9.69713	2.9128e-08
9.69838	2.868e-08
9.69962	2.9035e-08
9.70089	3.0209e-08
9.70218	3.2063e-08
9.70349	3.1389e-08
9.70479	3.0373e-08
9.70603	2.7821e-08
9.70724	2.7716e-08
9.70848	3.0898e-08
9.70976	3.0338e-08
9.71102	2.9828e-08
9.71223	2.5605e-08
9.71335	2.2545e-08
9.7145	2.8532e-08
9.71576	3.1387e-08
9.71704	3.0524e-08
9.71826	2.7685e-08
9.71947	2.8165e-08
9.72071	3.0598e-08
9.72199	3.1682e-08
9.72328	3.2106e-08
9.72454	2.9481e-08
9.72577	2.8929e-08
9.72701	3.0231e-08
9.72829	3.3029e-08
9.7296	3.3203e-08
9.73091	3.3098e-08
9.7322	3.107e-08
9.73345	3.1164e-08
9.73473	3.1452e-08
9.73599	3.1485e-08
9.73727	3.2998e-08
9.73858	3.2892e-08
9.73984	3.0328e-08
9.74108	3.0559e-08
9.74234	3.0363e-08
9.74355	2.8372e-08
9.74476	2.9941e-08
9.74603	3.2654e-08
9.74731	3.203e-08
9.74854	2.8727e-08
9.74972	2.7061e-08
9.75087	2.5841e-08
9.75201	2.618e-08
9.75316	2.6753e-08
9.75431	2.7097e-08
9.75548	2.7637e-08
9.75666	2.8495e-08
9.75787	2.9905e-08
9.75909	3.0668e-08
9.76035	3.3179e-08
9.76163	3.3742e-08
9.76294	3.5431e-08
9.76425	3.4895e-08
9.76555	3.3366e-08
9.76681	3.1526e-08
9.76802	2.8541e-08
9.76919	2.7892e-08
9.77035	2.7086e-08
9.77151	2.8282e-08
9.7727	3.0017e-08
9.77389	2.8099e-08
9.77505	2.7742e-08
9.77625	3.1907e-08
9.77752	3.4896e-08
9.77884	3.4448e-08
9.78011	3.3717e-08
9.78139	3.3511e-08
9.78263	3.0864e-08
9.78382	2.8326e-08
9.78497	2.7182e-08
9.78612	2.8315e-08
9.7873	2.9008e-08
9.78848	2.9286e-08
9.78967	3.0335e-08
9.79088	3.1784e-08
9.79213	3.345e-08
9.79341	3.5746e-08
9.7947	3.4821e-08
9.79598	3.4518e-08
9.79726	3.5378e-08
9.79854	3.4251e-08
9.79981	3.4885e-08
9.80108	3.3712e-08
9.80233	3.3242e-08
9.80358	3.4422e-08
9.80485	3.4447e-08
9.80614	3.7203e-08
9.80744	3.5941e-08
9.80874	3.692e-08
9.81004	3.5843e-08
9.81134	3.6844e-08
9.81264	3.582e-08
9.81392	3.5369e-08
9.8152	3.6132e-08
9.81648	3.4763e-08
9.81775	3.58e-08
9.81904	3.6521e-08
9.82034	3.6799e-08
9.82162	3.4935e-08
9.82286	3.2701e-08
9.82406	3.0726e-08
9.82524	3.0568e-08
9.82646	3.5511e-08
9.82774	3.5955e-08
9.82903	3.7727e-08
9.83035	3.7686e-08
9.83164	3.6276e-08
9.83291	3.6527e-08
9.83422	3.9313e-08
9.83555	3.9415e-08
9.83687	3.8469e-08
9.83817	3.6894e-08
9.83946	3.8564e-08
9.84079	3.8941e-08
9.8421	3.8201e-08
9.8434	3.7314e-08
9.84467	3.5749e-08
9.84593	3.6281e-08
9.84722	3.8345e-08
9.8485	3.6325e-08
9.84977	3.6365e-08
9.85103	3.6725e-08
9.85231	3.7247e-08
9.8536	3.7829e-08
9.85489	3.8569e-08
9.85619	3.8229e-08
9.85748	3.8352e-08
9.85879	3.9961e-08
9.86009	3.839e-08
9.86139	3.8894e-08
9.86268	3.7892e-08
9.86396	3.764e-08
9.86524	3.8688e-08
9.86654	3.866e-08
9.86783	3.8527e-08
9.86911	3.7846e-08
9.87038	3.7044e-08
9.87164	3.7066e-08
9.8729	3.6999e-08
9.87417	3.919e-08
9.87547	3.864e-08
9.87676	3.9492e-08
9.87804	3.8082e-08
9.87931	3.7424e-08
9.88058	3.8681e-08
9.88188	4.1142e-08
9.88321	4.2384e-08
9.88454	4.1219e-08
9.88584	3.9116e-08
9.8871	3.7542e-08
9.88838	4.0097e-08
9.88968	4.0961e-08
9.89099	4.0632e-08
9.89228	3.9445e-08
9.89357	4.1031e-08
9.89488	4.1045e-08
9.8962	4.1744e-08
9.89753	4.3184e-08
9.89886	4.2198e-08
9.90017	4.1123e-08
9.90147	4.0702e-08
9.90276	4.0205e-08
9.90406	4.1697e-08
9.90537	4.1248e-08
9.90667	4.1625e-08
9.908	4.3826e-08
9.90929	3.7874e-08
9.91052	3.7267e-08
9.9118	4.1206e-08
9.91308	3.9624e-08
9.91434	3.9512e-08
9.91563	4.1404e-08
9.91692	4.2052e-08
9.91824	4.2252e-08
9.91955	4.3692e-08
9.92088	4.2983e-08
9.92216	3.9284e-08
9.92341	3.8788e-08
9.92469	4.2147e-08
9.92602	4.5374e-08
9.92736	4.4441e-08
9.92867	4.1457e-08
9.92996	4.2525e-08
9.93128	4.4345e-08
9.93262	4.4209e-08
9.93391	4.1108e-08
9.93519	4.1552e-08
9.9365	4.4868e-08
9.93784	4.5905e-08
9.93918	4.5513e-08
9.94052	4.5169e-08
9.94186	4.4756e-08
9.94317	4.3433e-08
9.94449	4.5683e-08
9.9458	4.1959e-08
9.94707	4.1171e-08
9.94836	4.3353e-08
9.94969	4.4872e-08
9.951	4.4234e-08
9.95233	4.577e-08
9.95365	4.4571e-08
9.95498	4.4571e-08
9.95628	4.3781e-08
9.9576	4.579e-08
9.95894	4.7052e-08
9.96026	4.2612e-08
9.96149	3.7119e-08
9.96269	3.8436e-08
9.96398	4.5193e-08
9.96529	4.5045e-08
9.96662	4.5832e-08
9.96795	4.7181e-08
9.96929	4.6732e-08
9.97061	4.4566e-08
9.97192	4.6001e-08
9.97324	4.5249e-08
9.97455	4.6041e-08
9.97587	4.5195e-08
9.97716	4.3488e-08
9.97844	4.2456e-08
9.9797	4.223e-08
9.98096	4.0765e-08
9.98218	3.9741e-08
9.98342	4.1576e-08
9.98467	4.1736e-08
9.98594	4.4032e-08
9.9872	4.2277e-08
9.98848	4.5316e-08
9.98979	4.5171e-08
9.99108	4.5247e-08
9.9924	4.7515e-08
9.99372	4.6854e-08
9.99504	4.6232e-08
9.99635	4.687e-08
9.99766	4.6065e-08
9.99897	4.7832e-08
10.0003	4.739e-08
10.0016	4.6683e-08
10.0029	4.5732e-08
10.0042	4.7736e-08
10.0055	4.7651e-08
10.0068	4.5163e-08
10.0081	4.4696e-08
10.0094	4.7114e-08
10.0107	4.5016e-08
10.012	4.4962e-08
10.0133	4.7851e-08
10.0146	4.9018e-08
10.0159	4.5777e-08
10.0172	4.4395e-08
10.0185	4.5852e-08
10.0198	4.6893e-08
10.0211	4.7379e-08
10.0224	5.0014e-08
10.0237	4.6736e-08
10.025	4.4072e-08
10.0263	4.4694e-08
10.0276	4.942e-08
10.0289	4.9488e-08
10.0302	4.959e-08
10.0315	4.9539e-08
10.0329	5.1299e-08
10.0342	4.7763e-08
10.0355	4.8481e-08
10.0369	4.9759e-08
10.0382	4.8756e-08
10.0394	4.2661e-08
10.0406	4.178e-08
10.0419	4.5604e-08
10.0432	4.7438e-08
10.0444	4.4398e-08
10.0457	4.694e-08
10.047	5.0601e-08
10.0483	4.8745e-08
10.0496	4.8705e-08
10.051	5.1208e-08
10.0523	4.9846e-08
10.0536	4.6336e-08
10.0548	4.3765e-08
10.0561	4.5753e-08
10.0574	4.7132e-08
10.0586	4.8279e-08
10.0599	4.7363e-08
10.0612	5.0235e-08
10.0625	4.9376e-08
10.0638	4.7571e-08
10.0651	4.4811e-08
10.0663	4.561e-08
10.0676	4.7568e-08
10.0689	4.6237e-08
10.0701	4.483e-08
10.0713	4.3727e-08
10.0726	4.3392e-08
10.0738	4.3935e-08
10.075	4.489e-08
10.0763	4.599e-08
10.0775	4.7727e-08
10.0788	5.0981e-08
10.0801	5.2891e-08
10.0815	5.22e-08
10.0828	5.2448e-08
10.0841	5.1288e-08
10.0854	5.1462e-08
10.0867	4.9881e-08
10.088	4.9837e-08
10.0893	4.9424e-08
10.0906	5.0331e-08
10.0919	4.931e-08
10.0932	4.8417e-08
10.0945	5.1387e-08
10.0958	5.5421e-08
10.0972	5.5233e-08
10.0985	5.4031e-08
10.0998	4.8631e-08
10.1011	4.9839e-08
10.1024	5.2457e-08
10.1037	5.3544e-08
10.105	5.2153e-08
10.1063	5.209e-08
10.1076	5.0898e-08
10.1089	5.1965e-08
10.1102	5.1738e-08
10.1116	5.236e-08
10.1129	5.3615e-08
10.1142	5.1077e-08
10.1155	5.238e-08
10.1168	5.1909e-08
10.1181	5.3902e-08
10.1194	5.3069e-08
10.1207	5.1935e-08
10.122	5.2229e-08
10.1233	4.9994e-08
10.1246	5.0354e-08
10.1258	5.1879e-08
10.1271	5.3161e-08
10.1285	5.3089e-08
10.1297	5.0888e-08
10.131	5.2474e-08
10.1323	5.3584e-08
10.1337	5.4022e-08
10.135	5.3495e-08
10.1363	5.2772e-08
10.1376	5.3109e-08
10.1389	5.198e-08
10.1401	5.082e-08
10.1414	4.9075e-08
10.1426	4.7285e-08
10.1439	5.0274e-08
10.1451	4.7344e-08
10.1463	4.8403e-08
10.1476	4.9875e-08
10.1489	5.1461e-08
10.1501	4.8423e-08
10.1513	4.7849e-08
10.1526	5.1906e-08
10.1539	4.7128e-08
10.155	4.3921e-08
10.1562	4.3357e-08
10.1574	4.43e-08
10.1586	4.3169e-08
10.1597	4.4908e-08
10.161	5.1154e-08
10.1623	5.5508e-08
10.1636	5.3737e-08
10.1649	5.5825e-08
10.1662	5.6585e-08
10.1675	5.4248e-08
10.1688	5.2087e-08
10.1701	5.153e-08
10.1713	4.9087e-08
10.1725	4.7321e-08
10.1737	4.8351e-08
10.175	5.3799e-08
10.1763	5.0555e-08
10.1775	4.868e-08
10.1787	4.7735e-08
10.1799	4.6741e-08
10.1811	4.5058e-08
10.1823	4.3607e-08
10.1834	4.3593e-08
10.1846	4.5541e-08
10.1858	4.8691e-08
10.187	5.0127e-08
10.1883	5.2202e-08
10.1896	5.4493e-08
10.1908	5.113e-08
10.1921	4.9796e-08
10.1933	4.8607e-08
10.1945	4.5177e-08
10.1957	4.8277e-08
10.1969	5.087e-08
10.1982	5.7938e-08
10.1995	5.8331e-08
10.2008	5.7455e-08
10.2021	5.655e-08
10.2034	5.9871e-08
10.2048	5.4876e-08
10.206	5.5061e-08
10.2073	5.7034e-08
10.2087	5.8344e-08
10.21	5.8399e-08
10.2113	5.828e-08
10.2126	5.5728e-08
10.2139	5.4644e-08
10.2152	5.4753e-08
10.2164	5.5355e-08
10.2177	5.5284e-08
10.219	5.5002e-08
10.2203	5.6554e-08
10.2216	5.7142e-08
10.2229	5.5592e-08
10.2242	5.5058e-08
10.2254	5.2425e-08
10.2267	5.3912e-08
10.228	5.6349e-08
10.2293	5.5763e-08
10.2305	5.5556e-08
10.2318	5.5464e-08
10.2331	5.7884e-08
10.2344	6.0213e-08
10.2358	5.9841e-08
10.2371	5.9557e-08
10.2384	5.7497e-08
10.2397	5.6707e-08
10.241	5.9263e-08
10.2423	5.9133e-08
10.2436	5.8647e-08
10.2449	5.6619e-08
10.2462	5.5795e-08
10.2475	5.9219e-08
10.2488	5.8126e-08
10.2501	6.1014e-08
10.2514	6.0136e-08
10.2527	5.4019e-08
10.254	5.1689e-08
10.2552	5.4835e-08
10.2565	6.2874e-08
10.2578	5.9178e-08
10.2591	5.804e-08
10.2604	5.524e-08
10.2617	5.5585e-08
10.263	5.4342e-08
10.2642	5.6676e-08
10.2655	5.8596e-08
10.2668	5.4389e-08
10.268	5.496e-08
10.2693	5.4278e-08
10.2705	5.5123e-08
10.2718	5.7847e-08
10.2731	5.8245e-08
10.2744	5.7459e-08
10.2757	5.6807e-08
10.277	5.7326e-08
10.2783	6.1138e-08
10.2796	5.9356e-08
10.2809	6.0675e-08
10.2822	5.4691e-08
10.2834	5.4095e-08
10.2846	5.0142e-08
10.2858	4.6059e-08
10.2869	4.5914e-08
10.2881	5.2131e-08
10.2894	6.0751e-08
10.2907	5.7801e-08
10.292	5.4206e-08
10.2932	5.1768e-08
10.2944	5.3564e-08
10.2957	5.9279e-08
10.297	5.787e-08
10.2982	5.7666e-08
10.2995	5.8004e-08
10.3008	5.9412e-08
10.3021	5.8204e-08
10.3034	5.5699e-08
10.3046	5.311e-08
10.3058	5.3571e-08
10.3071	5.9389e-08
10.3084	5.9315e-08
10.3097	5.4903e-08
10.3109	5.2666e-08
10.3121	4.9395e-08
10.3132	4.7307e-08
10.3144	4.9563e-08
10.3156	5.3941e-08
10.3169	5.7669e-08
10.3182	6.3255e-08
10.3195	5.9333e-08
10.3207	5.7911e-08
10.322	6.1702e-08
10.3233	5.786e-08
10.3246	5.2492e-08
10.3257	4.9835e-08
10.3269	5.1624e-08
10.3281	5.2908e-08
10.3294	5.4108e-08
10.3306	5.6455e-08
10.3318	5.3822e-08
10.333	5.1628e-08
10.3342	5.1171e-08
10.3354	5.1689e-08
10.3366	5.2497e-08
10.3378	5.367e-08
10.339	5.6091e-08
10.3403	6.0881e-08
10.3416	5.5713e-08
10.3428	5.9481e-08
10.3441	5.9883e-08
10.3454	5.7242e-08
10.3466	6.0259e-08
10.3479	6.1459e-08
10.3492	6.1554e-08
10.3505	6.5301e-08
10.3519	6.5668e-08
10.3532	6.6878e-08
10.3546	6.474e-08
10.3559	6.6823e-08
10.3572	6.2829e-08
10.3585	6.22e-08
10.3598	6.3784e-08
10.3612	6.2848e-08
10.3625	6.2661e-08
10.3638	6.5647e-08
10.3651	6.2201e-08
10.3664	6.4581e-08
10.3677	6.4838e-08
10.3691	6.5138e-08
10.3704	6.6882e-08
10.3717	6.3208e-08
10.373	6.3355e-08
10.3743	6.8669e-08
10.3757	6.5061e-08
10.377	6.536e-08
10.3783	6.0171e-08
10.3796	6.1448e-08
10.3809	6.2691e-08
10.3822	6.4217e-08
10.3835	5.7115e-08
10.3847	5.2276e-08
10.3859	5.6741e-08
10.3872	6.6017e-08
10.3885	6.4473e-08
10.3898	6.4714e-08
10.3911	6.4988e-08
10.3924	5.8788e-08
10.3937	6.3006e-08
10.395	6.3829e-08
10.3963	6.6738e-08
10.3976	6.9769e-08
10.399	6.6761e-08
10.4003	6.4974e-08
10.4016	6.193e-08
10.4028	5.9725e-08
10.4041	5.8671e-08
10.4054	6.1816e-08
10.4066	6.1928e-08
10.4079	6.5575e-08
10.4093	6.7769e-08
10.4106	6.5744e-08
10.4119	6.7565e-08
10.4132	6.4987e-08
10.4145	6.3881e-08
10.4158	6.5257e-08
10.4171	6.4638e-08
10.4184	6.1587e-08
10.4197	6.2057e-08
10.421	6.5269e-08
10.4223	6.4439e-08
10.4236	6.5545e-08
10.4249	6.3433e-08
10.4262	6.3034e-08
10.4275	6.8989e-08
10.4288	6.7546e-08
10.4302	6.6586e-08
10.4315	7.138e-08
10.4328	6.9448e-08
10.4342	6.4792e-08
10.4355	6.4431e-08
10.4368	7.0771e-08
10.4381	7.2322e-08
10.4395	6.5925e-08
10.4408	6.4083e-08
10.4421	6.5591e-08
10.4434	6.7322e-08
10.4447	6.9838e-08
10.4461	7.0041e-08
10.4474	7.0488e-08
10.4487	6.7317e-08
10.45	6.7619e-08
10.4513	6.3184e-08
10.4526	6.8298e-08
10.454	7.0028e-08
10.4553	7.0094e-08
10.4567	7.107e-08
10.458	6.8153e-08
10.4593	6.5991e-08
10.4606	6.9031e-08
10.4619	6.7784e-08
10.4633	6.7208e-08
10.4646	6.9688e-08
10.4659	6.8655e-08
10.4672	7.0035e-08
10.4686	6.8748e-08
10.4699	6.9709e-08
10.4712	6.5008e-08
10.4725	6.3956e-08
10.4738	6.3274e-08
10.475	6.5749e-08
10.4764	6.7721e-08
10.4777	6.7536e-08
10.479	6.8111e-08
10.4803	6.9945e-08
10.4816	7.131e-08
10.483	7.0342e-08
10.4843	6.9824e-08
10.4856	6.8325e-08
10.4869	6.4151e-08
10.4882	6.4811e-08
10.4895	6.72e-08
10.4908	6.8198e-08
10.4921	6.7568e-08
10.4934	7.2852e-08
10.4948	6.9478e-08
10.4961	6.5785e-08
10.4973	6.6835e-08
10.4987	7.1378e-08
10.5	7.2607e-08
10.5013	7.0133e-08
10.5027	7.0973e-08
10.504	7.139e-08
10.5053	6.4391e-08
10.5066	6.2699e-08
10.5078	6.771e-08
10.5092	7.2136e-08
10.5105	7.0269e-08
10.5118	7.0709e-08
10.5132	7.3214e-08
10.5145	6.795e-08
10.5158	7.083e-08
10.5171	6.739e-08
10.5184	6.9587e-08
10.5197	7.4007e-08
10.5211	7.2105e-08
10.5224	7.156e-08
10.5237	6.9207e-08
10.525	6.7515e-08
10.5263	6.6423e-08
10.5276	6.1552e-08
10.5288	6.042e-08
10.5301	6.3447e-08
10.5313	6.7844e-08
10.5326	6.508e-08
10.5339	7.0986e-08
10.5352	6.9985e-08
10.5365	7.0168e-08
10.5379	7.1598e-08
10.5392	7.1747e-08
10.5405	6.2832e-08
10.5417	6.0317e-08
10.5429	6.6258e-08
10.5443	7.0793e-08
10.5456	7.1058e-08
10.5469	6.9161e-08
10.5482	6.8023e-08
10.5495	6.8971e-08
10.5508	7.1933e-08
10.5521	7.3934e-08
10.5535	7.463e-08
10.5548	6.888e-08
10.5561	6.5816e-08
10.5574	7.1811e-08
10.5587	7.1013e-08
10.56	7.2367e-08
10.5613	7.0568e-08
10.5626	6.836e-08
10.5639	7.3519e-08
10.5653	7.6135e-08
10.5666	7.5462e-08
10.568	7.0121e-08
10.5693	7.0399e-08
10.5706	7.1023e-08
10.5719	6.87e-08
10.5732	7.039e-08
10.5745	6.5905e-08
10.5757	6.565e-08
10.577	7.0397e-08
10.5783	6.5966e-08
10.5795	6.2944e-08
10.5808	6.8293e-08
10.5821	7.4134e-08
10.5834	7.0662e-08
10.5847	6.6557e-08
10.586	6.7959e-08
10.5873	7.046e-08
10.5886	7.4509e-08
10.5899	7.2253e-08
10.5913	7.1355e-08
10.5926	6.9416e-08
10.5938	6.7219e-08
10.5951	6.9361e-08
10.5964	6.799e-08
10.5977	7.0281e-08
10.599	6.8279e-08
10.6002	6.941e-08
10.6016	7.4416e-08
10.6029	7.383e-08
10.6042	7.1553e-08
10.6055	7.0184e-08
10.6068	7.1545e-08
10.6081	7.4022e-08
10.6094	6.746e-08
10.6107	6.5967e-08
10.6119	6.9357e-08
10.6132	7.1664e-08
10.6145	6.7399e-08
10.6158	7.0463e-08
10.6171	7.1978e-08
10.6184	7.3856e-08
10.6197	6.7576e-08
10.621	6.567e-08
10.6222	6.8029e-08
10.6235	7.0648e-08
10.6248	7.1467e-08
10.6261	7.0902e-08
10.6274	7.4037e-08
10.6287	7.405e-08
10.63	7.2804e-08
10.6313	6.9609e-08
10.6326	7.3392e-08
10.6339	7.1081e-08
10.6352	7.4098e-08
10.6366	7.56e-08
10.6379	7.5095e-08
10.6392	6.8491e-08
10.6404	6.2146e-08
10.6416	6.0345e-08
10.6428	6.006e-08
10.644	6.3789e-08
10.6452	6.3436e-08
10.6465	6.4289e-08
10.6477	7.1428e-08
10.649	7.1343e-08
10.6503	7.1465e-08
10.6516	7.1846e-08
10.6529	7.613e-08
10.6543	7.5486e-08
10.6556	6.8736e-08
10.6568	6.8376e-08
10.6581	7.4448e-08
10.6594	7.4797e-08
10.6607	7.429e-08
10.6621	7.6735e-08
10.6634	7.4148e-08
10.6647	7.2145e-08
10.666	7.2754e-08
10.6672	6.3129e-08
10.6685	6.3258e-08
10.6697	6.5176e-08
10.6709	7.1091e-08
10.6722	7.2281e-08
10.6735	7.0719e-08
10.6748	7.2972e-08
10.6761	7.7128e-08
10.6774	7.531e-08
10.6787	7.029e-08
10.68	7.085e-08
10.6813	7.0995e-08
10.6826	7.3214e-08
10.6839	7.2158e-08
10.6852	7.3335e-08
10.6865	7.4257e-08
10.6878	7.5186e-08
10.6891	7.4255e-08
10.6904	7.4572e-08
10.6917	7.192e-08
10.693	7.1733e-08
10.6943	7.2739e-08
10.6956	7.6645e-08
10.6969	7.1195e-08
10.6981	6.6881e-08
10.6994	6.6773e-08
10.7006	7.1122e-08
10.7019	7.064e-08
10.7032	6.8495e-08
10.7044	7.0683e-08
10.7057	6.8783e-08
10.707	7.4838e-08
10.7083	7.0614e-08
10.7095	6.6384e-08
10.7108	6.9111e-08
10.712	7.4614e-08
10.7134	7.6835e-08
10.7147	7.254e-08
10.7159	7.4317e-08
10.7173	7.4298e-08
10.7185	7.2432e-08
10.7198	7.1127e-08
10.7211	6.5955e-08
10.7223	7.348e-08
10.7236	7.4706e-08
10.7249	7.5027e-08
10.7262	7.4627e-08
10.7275	7.1564e-08
10.7288	6.8253e-08
10.73	6.8633e-08
10.7313	6.7398e-08
10.7325	6.3717e-08
10.7337	6.7269e-08
10.735	7.5929e-08
10.7363	7.5543e-08
10.7376	7.439e-08
10.7389	7.5579e-08
10.7402	6.8781e-08
10.7414	7.5185e-08
10.7427	6.8746e-08
10.7439	6.4725e-08
10.7451	6.6765e-08
10.7464	7.9962e-08
10.7478	7.6606e-08
10.7491	7.2668e-08
10.7503	7.2412e-08
10.7516	7.049e-08
10.7528	6.8969e-08
10.7541	6.9699e-08
10.7553	6.6125e-08
10.7566	6.7756e-08
10.7578	7.1781e-08
10.7591	7.6719e-08
10.7604	7.5704e-08
10.7617	7.5581e-08
10.763	7.7567e-08
10.7644	7.8939e-08
10.7657	7.6707e-08
10.767	7.3314e-08
10.7682	6.6265e-08
10.7694	6.8669e-08
10.7707	7.537e-08
10.772	7.4405e-08
10.7733	7.6176e-08
10.7746	7.6699e-08
10.7759	7.8163e-08
10.7773	7.7504e-08
10.7786	7.5813e-08
10.7799	6.9455e-08
10.7811	6.7446e-08
10.7823	6.7772e-08
10.7835	6.5845e-08
10.7848	7.1581e-08
10.786	7.0046e-08
10.7873	7.5092e-08
10.7886	7.4267e-08
10.7899	7.407e-08
10.7912	7.3522e-08
10.7924	7.2494e-08
10.7937	7.4231e-08
10.795	7.7837e-08
10.7963	7.9553e-08
10.7977	8.0582e-08
10.799	7.4255e-08
10.8002	7.5366e-08
10.8016	7.6726e-08
10.8029	7.6469e-08
10.8042	7.4651e-08
10.8054	7.18e-08
10.8067	7.3777e-08
10.808	7.5191e-08
10.8093	7.9784e-08
10.8106	7.7553e-08
10.8119	7.2572e-08
10.8132	6.9986e-08
10.8144	6.9178e-08
10.8157	7.6605e-08
10.817	7.6408e-08
10.8183	7.4468e-08
10.8196	7.5564e-08
10.8208	7.5961e-08
10.8222	8.001e-08
10.8235	7.9599e-08
10.8248	7.5572e-08
10.8261	7.5602e-08
10.8274	7.7016e-08
10.8287	7.5935e-08
10.83	7.7231e-08
10.8313	8.0631e-08
10.8326	7.6862e-08
10.8339	7.2968e-08
10.8352	7.2999e-08
10.8365	7.909e-08
10.8378	7.1034e-08
10.839	7.493e-08
10.8403	7.518e-08
10.8416	7.4376e-08
10.8428	6.8642e-08
10.8441	7.4889e-08
10.8454	7.1169e-08
10.8466	6.7604e-08
10.8478	7.0457e-08
10.8491	7.1307e-08
10.8503	7.2849e-08
10.8516	7.3057e-08
10.8529	7.2739e-08
10.8541	7.3468e-08
10.8554	7.0541e-08
10.8566	7.331e-08
10.8579	7.6009e-08
10.8592	8.0066e-08
10.8605	7.4683e-08
10.8618	6.9115e-08
10.863	6.9785e-08
10.8643	7.8021e-08
10.8656	7.6602e-08
10.8669	7.9884e-08
10.8682	7.3469e-08
10.8694	7.0704e-08
10.8707	7.4504e-08
10.872	7.516e-08
10.8733	7.667e-08
10.8745	7.476e-08
10.8758	7.2938e-08
10.8771	7.8903e-08
10.8784	8.3492e-08
10.8798	7.9267e-08
10.8811	8.1437e-08
10.8824	7.9623e-08
10.8837	8.1874e-08
10.8851	8.3882e-08
10.8864	8.3727e-08
10.8877	7.9151e-08
10.8891	7.9599e-08
10.8904	7.702e-08
10.8916	7.3185e-08
10.8929	7.3257e-08
10.8942	7.5462e-08
10.8954	7.4385e-08
10.8967	7.7356e-08
10.898	8.0539e-08
10.8993	7.787e-08
10.9006	7.3938e-08
10.9019	7.5544e-08
10.9032	7.1539e-08
10.9044	7.6343e-08
10.9057	7.6532e-08
10.907	7.7675e-08
10.9083	7.6827e-08
10.9096	7.8287e-08
10.9109	7.8688e-08
10.9122	8.0882e-08
10.9135	8.4053e-08
10.9149	8.2115e-08
10.9162	7.8281e-08
10.9175	7.9658e-08
10.9188	8.3132e-08
10.9202	8.2309e-08
10.9215	7.5747e-08
10.9228	7.8485e-08
10.9241	8.5041e-08
10.9254	8.1859e-08
10.9267	7.5961e-08
10.928	7.7157e-08
10.9293	7.9776e-08
10.9306	8.0792e-08
10.9319	8.2977e-08
10.9333	8.3159e-08
10.9346	8.2627e-08
10.9359	7.5383e-08
10.9372	7.676e-08
10.9385	8.2221e-08
10.9398	7.8148e-08
10.9411	7.8921e-08
10.9424	8.0065e-08
10.9437	8.5851e-08
10.9451	8.3033e-08
10.9464	7.5851e-08
10.9476	7.7962e-08
10.949	8.587e-08
10.9503	8.0653e-08
10.9516	7.873e-08
10.9529	8.1594e-08
10.9542	7.9167e-08
10.9555	8.2068e-08
10.9569	8.4109e-08
10.9582	8.259e-08
10.9595	8.1913e-08
10.9609	8.1213e-08
10.9622	8.2979e-08
10.9634	6.8107e-08
10.9646	6.2497e-08
10.9658	7.8415e-08
10.9671	7.9744e-08
10.9684	7.6569e-08
10.9697	8.237e-08
10.971	8.5714e-08
10.9724	8.3163e-08
10.9737	8.5073e-08
10.9751	8.444e-08
10.9764	8.4337e-08
10.9777	8.0102e-08
10.979	7.7022e-08
10.9803	8.2828e-08
10.9816	8.7926e-08
10.983	8.5356e-08
10.9843	7.8752e-08
10.9856	7.7368e-08
10.9868	7.6104e-08
10.9881	6.954e-08
10.9893	7.1953e-08
10.9906	8.3261e-08
10.9919	8.5979e-08
10.9933	8.7064e-08
10.9946	8.5011e-08
10.9959	8.361e-08
10.9973	8.2777e-08
10.9986	8.4133e-08
10.9999	7.9122e-08
11.0012	8.617e-08
11.0025	8.2211e-08
11.0039	8.3054e-08
11.0052	8.5478e-08
11.0065	8.1593e-08
11.0078	8.2464e-08
11.0092	8.5952e-08
11.0105	8.3681e-08
11.0118	7.9514e-08
11.0131	7.736e-08
11.0144	8.4269e-08
11.0157	8.6856e-08
11.0171	8.376e-08
11.0184	8.6109e-08
11.0197	8.3692e-08
11.0211	8.519e-08
11.0224	8.377e-08
11.0237	8.5465e-08
11.0251	8.264e-08
11.0263	7.6903e-08
11.0276	7.9346e-08
11.0289	8.6814e-08
11.0303	8.7357e-08
11.0316	8.2199e-08
11.0329	8.1168e-08
11.0342	8.0913e-08
11.0355	8.0896e-08
11.0368	8.2655e-08
11.0381	8.4533e-08
11.0395	8.6048e-08
11.0408	8.2351e-08
11.0421	8.1689e-08
11.0434	7.7261e-08
11.0447	8.6676e-08
11.046	8.0944e-08
11.0473	8.0164e-08
11.0486	8.5574e-08
11.05	8.9038e-08
11.0513	8.5763e-08
11.0526	8.4776e-08
11.054	8.4426e-08
11.0553	8.0906e-08
11.0566	8.3686e-08
11.0579	8.2787e-08
11.0592	8.5983e-08
11.0606	8.5536e-08
11.0619	8.3883e-08
11.0632	8.8373e-08
11.0646	8.8511e-08
11.0659	8.3714e-08
11.0672	7.8123e-08
11.0685	8.0685e-08
11.0698	8.3499e-08
11.0711	9.1141e-08
11.0725	8.5749e-08
11.0738	7.8714e-08
11.0751	8.1361e-08
11.0764	7.9697e-08
11.0776	7.9693e-08
11.079	8.4363e-08
11.0803	8.6745e-08
11.0816	8.9047e-08
11.083	8.965e-08
11.0843	8.7136e-08
11.0857	8.2344e-08
11.087	8.0895e-08
11.0883	8.2218e-08
11.0896	8.3356e-08
11.0909	8.7467e-08
11.0922	8.505e-08
11.0936	8.9136e-08
11.0949	8.9898e-08
11.0963	8.8158e-08
11.0976	8.353e-08
11.0989	7.768e-08
11.1001	7.7728e-08
11.1014	8.4203e-08
11.1027	8.4011e-08
11.104	8.2605e-08
11.1053	8.212e-08
11.1066	8.2463e-08
11.1079	7.6028e-08
11.1092	7.3863e-08
11.1104	7.5261e-08
11.1116	7.9207e-08
11.1129	8.1779e-08
11.1143	8.9882e-08
11.1156	8.6074e-08
11.1169	7.9392e-08
11.1182	8.3235e-08
11.1195	8.0488e-08
11.1207	7.4328e-08
11.122	7.4405e-08
11.1232	7.439e-08
11.1245	8.2472e-08
11.1257	7.2639e-08
11.1269	7.229e-08
11.1282	8.0681e-08
11.1294	7.0888e-08
11.1306	7.1583e-08
11.1318	7.4506e-08
11.1331	7.9263e-08
11.1344	8.8653e-08
11.1357	8.4702e-08
11.137	8.6744e-08
11.1383	8.4219e-08
11.1397	8.5819e-08
11.141	8.1189e-08
11.1422	7.702e-08
11.1435	7.8799e-08
11.1448	8.3198e-08
11.1461	7.8325e-08
11.1473	7.6347e-08
11.1486	8.095e-08
11.1499	8.2106e-08
11.1511	8.2493e-08
11.1524	8.2967e-08
11.1537	8.6477e-08
11.155	7.5917e-08
11.1563	7.8572e-08
11.1575	7.4733e-08
11.1587	7.1065e-08
11.1599	7.6928e-08
11.1612	8.1322e-08
11.1625	7.9985e-08
11.1638	7.4825e-08
11.165	7.4301e-08
11.1662	8.2615e-08
11.1675	7.764e-08
11.1688	7.4062e-08
11.17	7.8336e-08
11.1713	8.7699e-08
11.1726	8.5255e-08
11.1739	7.6945e-08
11.1751	7.1976e-08
11.1763	7.4977e-08
11.1776	7.9938e-08
11.1789	8.1288e-08
11.1801	7.4802e-08
11.1813	7.1802e-08
11.1826	8.039e-08
11.1839	8.6097e-08
11.1852	8.3866e-08
11.1864	8.0359e-08
11.1877	8.1058e-08
11.189	7.9172e-08
11.1903	7.9421e-08
11.1915	7.9854e-08
11.1928	8.5656e-08
11.1941	8.6736e-08
11.1954	8.3469e-08
11.1967	8.6337e-08
11.198	8.138e-08
11.1993	8.026e-08
11.2005	7.1882e-08
11.2017	7.7865e-08
11.203	8.7278e-08
11.2043	8.0727e-08
11.2056	7.9921e-08
11.2069	8.049e-08
11.2081	8.2575e-08
11.2094	8.3579e-08
11.2107	7.7636e-08
11.2119	7.3125e-08
11.2132	7.8077e-08
11.2144	7.8466e-08
11.2157	8.8487e-08
11.217	7.7674e-08
11.2182	7.6261e-08
11.2195	8.4183e-08
11.2208	8.4517e-08
11.222	7.4648e-08
11.2233	7.7092e-08
11.2246	8.3194e-08
11.2258	8.4284e-08
11.2271	8.1593e-08
11.2284	8.3463e-08
11.2297	8.6316e-08
11.231	8.5655e-08
11.2323	7.4759e-08
11.2335	7.3751e-08
11.2348	8.6554e-08
11.2361	8.731e-08
11.2374	8.5984e-08
11.2387	7.7387e-08
11.2399	7.7972e-08
11.2412	8.2233e-08
11.2425	8.9083e-08
11.2438	8.1509e-08
11.245	7.8419e-08
11.2463	7.5378e-08
11.2475	7.9168e-08
11.2488	8.6399e-08
11.2501	9.0199e-08
11.2514	9.1014e-08
11.2528	9.0929e-08
11.2541	8.3889e-08
11.2554	7.8986e-08
11.2566	8.5796e-08
11.258	8.6883e-08
11.2593	8.6489e-08
11.2606	8.444e-08
11.2619	8.2203e-08
11.2631	8.5488e-08
11.2645	9.4663e-08
11.2658	8.3839e-08
11.2671	8.4669e-08
11.2684	8.1546e-08
11.2697	8.1407e-08
11.2709	8.132e-08
11.2722	8.2817e-08
11.2735	8.5568e-08
11.2748	8.786e-08
11.2761	8.7883e-08
11.2774	7.4275e-08
11.2786	7.9376e-08
11.2799	8.6279e-08
11.2812	8.2019e-08
11.2824	7.9646e-08
11.2837	8.3953e-08
11.285	8.8301e-08
11.2863	8.6007e-08
11.2876	8.0695e-08
11.2889	8.1524e-08
11.2902	8.418e-08
11.2914	7.9428e-08
11.2927	8.2894e-08
11.2939	7.8145e-08
11.2952	7.8465e-08
11.2964	8.1681e-08
11.2977	8.5202e-08
11.299	8.6086e-08
11.3003	8.4446e-08
11.3016	8.6103e-08
11.3029	8.7382e-08
11.3042	8.5018e-08
11.3056	8.7063e-08
11.3068	8.2856e-08
11.3081	8.7593e-08
11.3094	8.4886e-08
11.3107	8.3557e-08
11.312	8.4524e-08
11.3133	8.5754e-08
11.3146	8.3801e-08
11.3159	7.6856e-08
11.3171	7.557e-08
11.3183	8.3921e-08
11.3196	8.0579e-08
11.3209	8.1504e-08
11.3222	8.4448e-08
11.3235	8.7689e-08
11.3248	8.9893e-08
11.3261	7.9637e-08
11.3273	7.7239e-08
11.3286	8.7306e-08
11.3299	8.5668e-08
11.3311	8.3467e-08
11.3324	8.648e-08
11.3338	8.6989e-08
11.3351	8.6331e-08
11.3363	7.9203e-08
11.3376	7.4062e-08
11.3388	8.0953e-08
11.3401	8.9643e-08
11.3414	8.7047e-08
11.3427	8.9666e-08
11.344	9.1134e-08
11.3454	8.7624e-08
11.3466	7.999e-08
11.3479	7.327e-08
11.349	6.946e-08
11.3502	6.9439e-08
11.3514	7.9604e-08
11.3527	8.5393e-08
11.354	8.5358e-08
11.3553	9.0853e-08
11.3566	8.7547e-08
11.3579	8.6779e-08
11.3592	8.677e-08
11.3605	8.9564e-08
11.3618	8.4652e-08
11.3631	8.5087e-08
11.3644	8.9969e-08
11.3657	7.8126e-08
11.3669	7.5061e-08
11.3682	8.0676e-08
11.3694	8.1551e-08
11.3707	8.6947e-08
11.372	8.3304e-08
11.3732	7.7637e-08
11.3745	8.0539e-08
11.3758	8.9098e-08
11.3771	8.7468e-08
11.3784	9.3102e-08
11.3797	8.7731e-08
11.381	8.2311e-08
11.3823	8.8576e-08
11.3836	8.9888e-08
11.385	9.1643e-08
11.3863	8.4375e-08
11.3875	8.3994e-08
11.3888	9.1308e-08
11.3902	8.9309e-08
11.3915	8.9944e-08
11.3928	8.7576e-08
11.3941	9.1607e-08
11.3955	9.3618e-08
11.3968	9.4669e-08
11.3982	9.4836e-08
11.3995	9.2344e-08
11.4009	9.3322e-08
11.4022	7.9351e-08
11.4034	6.9933e-08
11.4045	6.8574e-08
11.4057	7.4584e-08
11.407	9.4567e-08
11.4083	9.284e-08
11.4097	9.1528e-08
11.411	8.8555e-08
11.4123	8.4336e-08
11.4135	8.1957e-08
11.4148	8.5297e-08
11.4161	8.2037e-08
11.4173	8.235e-08
11.4186	8.6458e-08
11.4199	8.658e-08
11.4212	9.2597e-08
11.4226	9.4425e-08
11.4239	8.8691e-08
11.4252	8.5307e-08
11.4265	8.82e-08
11.4277	6.9388e-08
11.4288	6.3194e-08
11.43	7.0726e-08
11.4312	9.0206e-08
11.4326	9.5397e-08
11.4339	8.7908e-08
11.4352	8.7557e-08
11.4365	9.0997e-08
11.4378	9.2831e-08
11.4392	8.895e-08
11.4404	8.5058e-08
11.4417	9.047e-08
11.4431	9.2202e-08
11.4444	9.0454e-08
11.4457	8.6654e-08
11.447	8.3607e-08
11.4483	9.273e-08
11.4496	9.0318e-08
11.4509	9.0591e-08
11.4522	9.1055e-08
11.4536	9.5797e-08
11.455	9.532e-08
11.4563	9.4406e-08
11.4577	9.5318e-08
11.459	9.5659e-08
11.4603	8.8566e-08
11.4616	9.1428e-08
11.4629	7.9498e-08
11.4642	8.3106e-08
11.4655	9.4145e-08
11.4668	8.6643e-08
11.4681	8.6117e-08
11.4694	8.4429e-08
11.4706	8.5713e-08
11.4719	8.7287e-08
11.4732	8.7194e-08
11.4745	9.5475e-08
11.4759	9.2847e-08
11.4772	9.9103e-08
11.4786	9.7219e-08
11.48	9.8404e-08
11.4813	9.3299e-08
11.4826	8.8347e-08
11.4839	8.8424e-08
11.4852	8.889e-08
11.4865	8.9823e-08
11.4878	9.5279e-08
11.4892	9.5168e-08
11.4905	9.4859e-08
11.4919	8.8673e-08
11.4932	9.0738e-08
11.4945	9.6421e-08
11.4958	8.9108e-08
11.4971	9.0529e-08
11.4985	9.2606e-08
11.4998	9.0227e-08
11.5011	9.0447e-08
11.5024	9.8253e-08
11.5037	8.4089e-08
11.505	8.4928e-08
11.5063	9.4464e-08
11.5076	9.0289e-08
11.5089	9.4526e-08
11.5103	9.1863e-08
11.5116	9.1634e-08
11.5129	8.8485e-08
11.5142	7.7754e-08
11.5154	7.8524e-08
11.5166	9.0266e-08
11.518	9.6358e-08
11.5193	9.3597e-08
11.5207	8.9473e-08
11.522	9.0545e-08
11.5233	9.1986e-08
11.5246	9.5059e-08
11.5259	9.2104e-08
11.5273	9.1468e-08
11.5286	9.8415e-08
11.53	9.7755e-08
11.5313	9.4404e-08
11.5326	9.3664e-08
11.534	9.3099e-08
11.5353	8.9784e-08
11.5366	9.4074e-08
11.538	9.8805e-08
11.5393	9.5514e-08
11.5406	9.5054e-08
11.542	8.8621e-08
11.5432	8.5874e-08
11.5445	8.752e-08
11.5458	9.2511e-08
11.5471	8.9364e-08
11.5484	7.9472e-08
11.5496	7.9363e-08
11.5509	8.7531e-08
11.5522	9.3461e-08
11.5535	9.1909e-08
11.5548	9.074e-08
11.5561	9.0243e-08
11.5574	8.3273e-08
11.5587	8.8589e-08
11.56	8.5562e-08
11.5612	8.1078e-08
11.5624	7.6421e-08
11.5636	7.6035e-08
11.5648	7.9607e-08
11.566	7.3373e-08
11.5672	8.05e-08
11.5685	9.0446e-08
11.5698	9.4498e-08
11.5712	9.3554e-08
11.5725	8.9936e-08
11.5737	8.1824e-08
11.575	8.155e-08
11.5762	8.4222e-08
11.5775	9.5634e-08
11.5789	9.21e-08
11.5802	8.9603e-08
11.5815	9.627e-08
11.5828	8.6493e-08
11.5841	8.405e-08
11.5853	8.8031e-08
11.5866	8.7305e-08
11.5879	8.1964e-08
11.5891	8.9179e-08
11.5904	8.0587e-08
11.5916	8.1153e-08
11.5929	8.8883e-08
11.5942	8.8581e-08
11.5955	8.8322e-08
11.5968	9.5145e-08
11.5981	8.9742e-08
11.5994	9.2566e-08
11.6007	9.4569e-08
11.6021	9.5799e-08
11.6034	9.0142e-08
11.6047	9.2098e-08
11.606	9.5016e-08
11.6074	9.2133e-08
11.6087	9.0331e-08
11.61	9.399e-08
11.6113	9.8047e-08
11.6127	9.494e-08
11.614	9.0691e-08
11.6153	9.1439e-08
11.6166	8.7427e-08
11.6179	8.7056e-08
11.6191	8.8125e-08
11.6204	8.9462e-08
11.6218	9.6194e-08
11.6231	9.9287e-08
11.6244	8.1775e-08
11.6256	7.6171e-08
11.6268	7.673e-08
11.6281	8.7957e-08
11.6294	9.1422e-08
11.6307	9.5182e-08
11.632	9.0313e-08
11.6333	8.6243e-08
11.6345	8.4913e-08
11.6358	8.9051e-08
11.6371	8.7377e-08
11.6384	8.8013e-08
11.6397	9.5341e-08
11.6411	9.7515e-08
11.6424	9.3437e-08
11.6437	8.5421e-08
11.645	8.9965e-08
11.6462	8.5055e-08
11.6475	7.6847e-08
11.6486	6.8564e-08
11.6498	6.8462e-08
11.6509	8.0575e-08
11.6522	8.5788e-08
11.6535	8.8557e-08
11.6548	8.9859e-08
11.6561	9.0951e-08
11.6574	9.3083e-08
11.6587	9.2997e-08
11.66	9.5075e-08
11.6613	9.2368e-08
11.6627	9.1994e-08
11.664	9.1832e-08
11.6653	9.0344e-08
11.6666	9.0839e-08
11.6679	9.2073e-08
11.6692	9.0833e-08
11.6705	9.0296e-08
11.6718	9.2538e-08
11.6731	8.3285e-08
11.6743	9.2254e-08
11.6757	9.6975e-08
11.677	9.4524e-08
11.6783	9.6272e-08
11.6796	9.315e-08
11.681	9.1991e-08
11.6823	9.7774e-08
11.6836	9.6921e-08
11.685	9.5472e-08
11.6863	9.2277e-08
11.6876	9.1135e-08
11.6889	9.543e-08
11.6902	9.935e-08
11.6916	9.2933e-08
11.6929	9.1471e-08
11.6942	9.4905e-08
11.6955	9.6281e-08
11.6968	9.5122e-08
11.6982	9.8302e-08
11.6995	9.3788e-08
11.7008	9.0833e-08
11.7021	8.8659e-08
11.7034	9.6058e-08
11.7048	9.5528e-08
11.7061	9.7204e-08
11.7074	9.1644e-08
11.7087	9.0238e-08
11.71	8.7956e-08
11.7112	7.9429e-08
11.7125	8.3685e-08
11.7137	9.0666e-08
11.715	9.3771e-08
11.7164	9.426e-08
11.7177	9.3308e-08
11.719	9.1821e-08
11.7203	9.466e-08
11.7216	9.1881e-08
11.7229	9.3657e-08
11.7242	9.2777e-08
11.7256	9.3006e-08
11.7269	9.0568e-08
11.7282	9.3218e-08
11.7295	8.9767e-08
11.7308	9.1048e-08
11.7321	8.8814e-08
11.7333	8.4985e-08
11.7346	9.1608e-08
11.7359	8.8034e-08
11.7372	9.3966e-08
11.7385	9.6921e-08
11.7398	8.8873e-08
11.7411	8.938e-08
11.7424	9.072e-08
11.7437	8.9263e-08
11.7449	8.0791e-08
11.7462	9.6827e-08
11.7475	9.4045e-08
11.7488	8.8218e-08
11.7501	9.4265e-08
11.7514	9.169e-08
11.7527	8.8362e-08
11.754	8.9008e-08
11.7552	8.8017e-08
11.7565	8.6281e-08
11.7578	8.6682e-08
11.759	8.4683e-08
11.7603	8.738e-08
11.7615	8.8411e-08
11.7628	8.788e-08
11.7641	8.3932e-08
11.7653	8.6446e-08
11.7666	9.4971e-08
11.768	9.4501e-08
11.7693	9.5054e-08
11.7706	9.6659e-08
11.7719	1.00556e-07
11.7732	8.4771e-08
11.7745	8.2591e-08
11.7757	8.7591e-08
11.777	9.5596e-08
11.7783	8.3703e-08
11.7795	8.2801e-08
11.7808	9.1929e-08
11.7821	8.7832e-08
11.7834	8.9281e-08
11.7846	8.946e-08
11.7859	8.8531e-08
11.7872	8.6535e-08
11.7885	9.03e-08
11.7897	8.72e-08
11.791	9.5546e-08
11.7923	8.3619e-08
11.7935	8.5588e-08
11.7948	8.7982e-08
11.7961	8.4546e-08
11.7974	9.2506e-08
11.7987	9.6617e-08
11.8	9.3194e-08
11.8013	8.9719e-08
11.8026	8.4348e-08
11.8038	7.8935e-08
11.805	8.6651e-08
11.8063	9.3398e-08
11.8076	9.3422e-08
11.8089	9.0213e-08
11.8102	9.0538e-08
11.8115	9.5027e-08
11.8128	9.0896e-08
11.8141	9.2256e-08
11.8154	8.9559e-08
11.8167	9.1011e-08
11.818	9.7092e-08
11.8193	9.4287e-08
11.8206	9.5134e-08
11.8219	9.1385e-08
11.8232	9.322e-08
11.8245	9.0912e-08
11.8258	9.4128e-08
11.8272	9.3943e-08
11.8285	9.9063e-08
11.8298	8.7622e-08
11.8311	9.3282e-08
11.8324	9.2738e-08
11.8337	9.4211e-08
11.835	9.672e-08
11.8363	8.8024e-08
11.8376	9.4115e-08
11.8389	9.8403e-08
11.8402	8.7811e-08
11.8415	7.9268e-08
11.8427	8.0374e-08
11.8439	8.8178e-08
11.8452	9.4361e-08
11.8465	9.6702e-08
11.8479	9.5979e-08
11.8492	9.0497e-08
11.8505	9.3472e-08
11.8518	9.3604e-08
11.8531	9.4413e-08
11.8544	9.4259e-08
11.8557	9.3405e-08
11.857	9.7005e-08
11.8583	9.7057e-08
11.8597	9.5511e-08
11.861	9.6452e-08
11.8623	9.5368e-08
11.8636	7.827e-08
11.8648	8.4912e-08
11.866	9.1576e-08
11.8673	9.2193e-08
11.8687	9.2732e-08
11.87	9.1893e-08
11.8713	9.3699e-08
11.8726	9.9149e-08
11.8739	9.2918e-08
11.8752	9.4339e-08
11.8765	9.1554e-08
11.8778	8.9492e-08
11.8791	9.2397e-08
11.8804	9.6303e-08
11.8817	9.5076e-08
11.883	8.7929e-08
11.8843	9.3437e-08
11.8856	9.4368e-08
11.8869	9.2024e-08
11.8882	9.7231e-08
11.8895	9.7539e-08
11.8909	9.4178e-08
11.8922	9.6019e-08
11.8935	9.2812e-08
11.8948	9.7531e-08
11.8961	9.1806e-08
11.8974	9.2306e-08
11.8987	9.8477e-08
11.9001	9.3987e-08
11.9014	9.6121e-08
11.9027	9.4952e-08
11.904	9.8533e-08
11.9054	9.7204e-08
11.9067	9.4538e-08
11.908	9.4731e-08
11.9093	9.5515e-08
11.9106	9.4324e-08
11.9119	9.7842e-08
11.9132	8.7408e-08
11.9145	8.9901e-08
11.9158	8.1325e-08
11.917	8.4004e-08
11.9182	8.703e-08
11.9195	9.0739e-08
11.9208	9.2482e-08
11.9221	9.8095e-08
11.9235	9.9005e-08
11.9248	9.035e-08
11.926	8.6385e-08
11.9273	9.012e-08
11.9286	9.438e-08
11.9299	9.9497e-08
11.9313	9.9957e-08
11.9326	9.9344e-08
11.934	9.8464e-08
11.9353	9.6753e-08
11.9366	9.7876e-08
11.938	9.8742e-08
11.9393	1.00865e-07
11.9407	9.9415e-08
11.942	1.01286e-07
11.9433	9.5074e-08
11.9447	9.792e-08
11.946	1.00886e-07
11.9474	9.8039e-08
11.9487	1.00393e-07
11.95	9.1067e-08
11.9513	9.5957e-08
11.9526	8.8835e-08
11.9539	9.753e-08
11.9552	9.5848e-08
11.9565	1.00359e-07
11.9579	9.6572e-08
11.9592	9.8411e-08
11.9605	9.9176e-08
11.9619	9.9782e-08
11.9632	9.9341e-08
11.9646	9.7187e-08
11.9659	9.3674e-08
11.9672	9.101e-08
11.9685	9.7597e-08
11.9698	9.5612e-08
11.9711	9.0542e-08
11.9724	9.99e-08
11.9738	9.7551e-08
11.9751	9.0971e-08
11.9764	9.1665e-08
11.9777	9.2528e-08
11.9789	9.1327e-08
11.9802	9.6416e-08
11.9816	9.4977e-08
11.9829	9.8992e-08
11.9842	9.4813e-08
11.9855	9.9484e-08
11.9869	9.8387e-08
11.9882	1.0006e-07
11.9895	9.2577e-08
11.9908	9.1267e-08
11.9921	9.5243e-08
11.9934	1.00856e-07
11.9948	9.4623e-08
11.9961	8.9903e-08
11.9973	9.4084e-08
11.9987	9.5012e-08
12	1.04122e-07
12.0014	1.04052e-07
12.0027	9.7651e-08
12.004	9.3292e-08
12.0053	9.3167e-08
12.0066	9.5934e-08
12.008	9.5098e-08
12.0093	1.04219e-07
12.0106	1.00788e-07
12.012	1.00034e-07
12.0133	9.4685e-08
12.0146	9.6435e-08
12.016	9.978e-08
12.0173	9.6649e-08
12.0186	1.00195e-07
12.0199	8.9872e-08
12.0212	9.4281e-08
12.0225	9.3911e-08
12.0238	9.2961e-08
12.0251	9.6032e-08
12.0265	1.01795e-07
12.0278	9.6828e-08
12.0291	9.8336e-08
12.0304	9.7405e-08
12.0318	9.8436e-08
12.0331	9.704e-08
12.0344	9.9945e-08
12.0358	1.00216e-07
12.0371	1.00171e-07
12.0384	9.4307e-08
12.0397	9.0537e-08
12.041	9.0884e-08
12.0423	9.6812e-08
12.0436	9.2527e-08
12.0449	9.0838e-08
12.0461	8.6831e-08
12.0474	9.1245e-08
12.0487	1.01481e-07
12.0501	1.01214e-07
12.0514	9.5816e-08
12.0527	1.02843e-07
12.0541	9.8596e-08
12.0554	1.00291e-07
12.0567	9.6508e-08
12.058	9.8277e-08
12.0594	9.5138e-08
12.0607	9.6116e-08
12.062	1.00572e-07
12.0634	1.06107e-07
12.0647	1.01149e-07
12.0661	9.5523e-08
12.0673	9.1317e-08
12.0686	9.8591e-08
12.07	9.9474e-08
12.0713	9.6838e-08
12.0726	9.3677e-08
12.0739	9.5858e-08
12.0752	9.8052e-08
12.0765	9.3329e-08
12.0778	9.9627e-08
12.0791	9.6894e-08
12.0804	9.1228e-08
12.0817	8.8984e-08
12.083	9.7418e-08
12.0843	1.00961e-07
12.0857	1.03494e-07
12.087	9.828e-08
12.0883	9.7043e-08
12.0897	9.992e-08
12.091	9.6143e-08
12.0923	1.01469e-07
12.0937	1.04543e-07
12.095	9.8554e-08
12.0963	9.4414e-08
12.0976	9.9196e-08
12.0989	9.6643e-08
12.1002	1.01206e-07
12.1016	9.6776e-08
12.1029	9.7755e-08
12.1042	9.448e-08
12.1055	8.7311e-08
12.1067	9.2063e-08
12.1081	1.05378e-07
12.1094	9.1296e-08
12.1107	9.4702e-08
12.112	1.00452e-07
12.1133	9.8131e-08
12.1146	9.7843e-08
12.1159	9.3694e-08
12.1172	9.3554e-08
12.1185	9.7137e-08
12.1199	9.8762e-08
12.1212	9.519e-08
12.1225	9.5425e-08
12.1238	9.7865e-08
12.1251	9.7633e-08
12.1264	9.0125e-08
12.1277	9.2762e-08
12.129	9.4903e-08
12.1303	9.8416e-08
12.1316	9.5206e-08
12.1329	9.523e-08
12.1342	9.0752e-08
12.1354	9.1633e-08
12.1367	9.8282e-08
12.138	9.7545e-08
12.1394	9.7503e-08
12.1407	9.429e-08
12.142	9.9462e-08
12.1433	9.9432e-08
12.1446	9.8183e-08
12.1459	9.6347e-08
12.1472	9.6376e-08
12.1486	9.8568e-08
12.1499	9.9175e-08
12.1512	9.8002e-08
12.1525	1.04393e-07
12.1539	9.1091e-08
12.1551	8.3049e-08
12.1563	9.4186e-08
12.1576	9.8227e-08
12.159	1.00585e-07
12.1603	9.2607e-08
12.1615	9.44e-08
12.1629	9.6003e-08
12.1641	8.3798e-08
12.1653	8.1745e-08
12.1665	8.6698e-08
12.1678	9.058e-08
12.1691	9.6854e-08
12.1704	9.5738e-08
12.1717	9.805e-08
12.173	9.3368e-08
12.1743	9.523e-08
12.1756	9.6506e-08
12.1769	9.6506e-08
12.1782	9.7358e-08
12.1795	1.04084e-07
12.1809	1.03784e-07
12.1822	9.993e-08
12.1835	9.7312e-08
12.1848	9.0716e-08
12.1861	9.7255e-08
12.1874	9.9877e-08
12.1887	9.7028e-08
12.19	8.9712e-08
12.1913	8.5034e-08
12.1925	9.1921e-08
12.1938	1.01315e-07
12.1951	9.1519e-08
12.1963	8.108e-08
12.1975	8.0771e-08
12.1987	8.655e-08
12.2	8.3952e-08
12.2011	6.4696e-08
12.2021	5.9855e-08
12.2032	6.6042e-08
12.2043	7.5978e-08
12.2055	8.8487e-08
12.2068	9.7766e-08
12.2081	9.9097e-08
12.2095	9.8723e-08
12.2108	1.01346e-07
12.2121	9.5649e-08
12.2134	9.4546e-08
12.2147	9.3508e-08
12.2159	9.1341e-08
12.2172	9.3958e-08
12.2185	9.8962e-08
12.2198	9.1004e-08
12.221	8.5343e-08
12.2223	8.3792e-08
12.2235	8.7142e-08
12.2247	9.5829e-08
12.226	8.7677e-08
12.2272	8.4003e-08
12.2284	8.364e-08
12.2297	8.2309e-08
12.2309	8.7283e-08
12.2322	1.00456e-07
12.2335	9.3487e-08
12.2348	1.00321e-07
12.2361	9.6776e-08
12.2373	8.7643e-08
12.2385	8.4849e-08
12.2398	8.65e-08
12.241	9.298e-08
12.2423	8.3166e-08
12.2435	8.3826e-08
12.2447	9.5103e-08
12.2461	1.0619e-07
12.2474	9.7596e-08
12.2487	9.5728e-08
12.25	9.1374e-08
12.2512	9.5083e-08
12.2525	9.3931e-08
12.2538	8.9988e-08
12.2551	9.6127e-08
12.2563	9.462e-08
12.2577	1.00993e-07
12.259	9.8908e-08
12.2603	1.04576e-07
12.2616	9.7162e-08
12.2629	1.01661e-07
12.2642	9.592e-08
12.2655	9.9496e-08
12.2669	9.9121e-08
12.2682	9.6656e-08
12.2695	9.5067e-08
12.2707	9.5994e-08
12.272	9.77e-08
12.2733	9.6839e-08
12.2747	1.00446e-07
12.276	9.7654e-08
12.2773	9.8793e-08
12.2786	9.5133e-08
12.2799	8.9856e-08
12.2811	8.7836e-08
12.2824	1.00812e-07
12.2837	9.7297e-08
12.2849	8.9316e-08
12.2862	9.1903e-08
12.2875	9.6232e-08
12.2888	9.7531e-08
12.2901	9.2222e-08
12.2913	8.5905e-08
12.2926	8.9024e-08
12.2938	9.5435e-08
12.2951	9.6231e-08
12.2964	9.6598e-08
12.2977	9.5698e-08
12.299	9.622e-08
12.3003	9.5933e-08
12.3016	9.9328e-08
12.3029	1.00128e-07
12.3042	9.7057e-08
12.3055	9.7405e-08
12.3068	8.9125e-08
12.308	9.6511e-08
12.3093	9.3136e-08
12.3106	9.2094e-08
12.3119	9.2767e-08
12.3131	7.9344e-08
12.3143	7.9592e-08
12.3155	9.4179e-08
12.3168	8.9784e-08
12.318	8.9016e-08
12.3193	1.01265e-07
12.3206	1.03028e-07
12.322	9.9054e-08
12.3232	9.0624e-08
12.3245	9.7958e-08
12.3258	1.04024e-07
12.3272	9.9767e-08
12.3285	9.1487e-08
12.3297	9.5984e-08
12.331	9.9741e-08
12.3324	9.913e-08
12.3336	9.5645e-08
12.3349	9.8299e-08
12.3363	1.01661e-07
12.3376	1.01224e-07
12.3389	9.5221e-08
12.3402	1.01447e-07
12.3415	1.00627e-07
12.3429	1.02773e-07
12.3442	9.613e-08
12.3454	9.6302e-08
12.3468	1.02114e-07
12.3481	9.9087e-08
12.3494	9.6017e-08
12.3507	9.4303e-08
12.352	9.9739e-08
12.3533	1.01228e-07
12.3546	9.46e-08
12.3559	9.8242e-08
12.3572	9.9156e-08
12.3585	9.942e-08
12.3599	1.06876e-07
12.3612	9.7673e-08
12.3625	1.01041e-07
12.3638	9.9998e-08
12.3651	1.01274e-07
12.3665	1.00909e-07
12.3678	9.8343e-08
12.3691	9.9602e-08
12.3703	8.7261e-08
12.3716	9.187e-08
12.3729	9.5395e-08
12.3742	9.2642e-08
12.3755	1.03581e-07
12.3768	1.02524e-07
12.3781	9.879e-08
12.3794	9.5988e-08
12.3807	9.0967e-08
12.382	9.5488e-08
12.3833	9.5551e-08
12.3846	9.914e-08
12.3859	1.00296e-07
12.3872	9.3932e-08
12.3885	1.01049e-07
12.3898	1.05474e-07
12.3912	9.866e-08
12.3925	9.7812e-08
12.3938	9.762e-08
12.3951	9.9432e-08
12.3964	9.8883e-08
12.3977	9.7638e-08
12.399	1.02047e-07
12.4003	9.9334e-08
12.4017	1.00374e-07
12.4029	9.396e-08
12.4042	9.4715e-08
12.4055	9.3716e-08
12.4068	9.4884e-08
12.4081	1.0222e-07
12.4094	1.04144e-07
12.4107	1.0188e-07
12.4121	9.921e-08
12.4134	1.05717e-07
12.4147	1.03006e-07
12.4161	1.04014e-07
12.4174	1.03405e-07
12.4187	9.4843e-08
12.42	9.0684e-08
12.4213	9.5174e-08
12.4226	9.7585e-08
12.4239	1.05462e-07
12.4252	1.0566e-07
12.4266	1.03452e-07
12.4279	9.849e-08
12.4292	1.02434e-07
12.4306	1.03224e-07
12.4319	1.03489e-07
12.4332	1.04686e-07
12.4346	9.9773e-08
12.4359	8.9686e-08
12.4371	9.2678e-08
12.4384	1.00623e-07
12.4398	1.03543e-07
12.4411	1.00012e-07
12.4424	1.00564e-07
12.4437	1.04773e-07
12.4451	1.06016e-07
12.4464	1.0005e-07
12.4477	9.5853e-08
12.449	9.9372e-08
12.4503	9.7865e-08
12.4516	9.6125e-08
12.4529	9.7405e-08
12.4542	1.02334e-07
12.4555	9.7978e-08
12.4569	1.02079e-07
12.4582	9.6966e-08
12.4595	1.02051e-07
12.4608	1.03703e-07
12.4622	1.01846e-07
12.4635	1.01385e-07
12.4648	1.04426e-07
12.4662	1.03674e-07
12.4675	1.05044e-07
12.4688	1.03459e-07
12.4702	1.05271e-07
12.4715	9.8385e-08
12.4728	1.00071e-07
12.4741	9.3777e-08
12.4754	9.585e-08
12.4767	1.00865e-07
12.478	9.8886e-08
12.4793	1.03981e-07
12.4806	9.4801e-08
12.4819	9.8428e-08
12.4832	9.737e-08
12.4845	1.0126e-07
12.4859	1.05135e-07
12.4872	1.02011e-07
12.4885	9.4093e-08
12.4897	8.691e-08
12.491	9.2072e-08
12.4923	9.6156e-08
12.4935	9.1325e-08
12.4948	9.8924e-08
12.4961	9.0606e-08
12.4974	9.0088e-08
12.4986	9.3095e-08
12.4999	9.7677e-08
12.5012	9.8254e-08
12.5025	1.012e-07
12.5039	1.08033e-07
12.5052	1.00529e-07
12.5065	1.01208e-07
12.5078	9.9003e-08
12.5091	1.02716e-07
12.5105	1.05973e-07
12.5118	1.0585e-07
12.5132	1.11242e-07
12.5145	9.773e-08
12.5158	9.933e-08
12.5172	1.07959e-07
12.5185	1.00133e-07
12.5198	9.8452e-08
12.5211	1.06303e-07
12.5225	1.1134e-07
12.5239	1.09506e-07
12.5252	1.05179e-07
12.5265	9.8259e-08
12.5278	9.3418e-08
12.5291	9.3369e-08
12.5304	9.5332e-08
12.5317	1.02285e-07
12.533	1.06448e-07
12.5343	1.00798e-07
12.5356	9.9648e-08
12.537	1.03868e-07
12.5383	1.05493e-07
12.5396	9.8093e-08
12.5409	9.8554e-08
12.5423	1.063e-07
12.5436	1.05419e-07
12.5449	1.00959e-07
12.5462	9.8755e-08
12.5475	1.00029e-07
12.5488	9.8452e-08
12.5501	1.01017e-07
12.5515	1.02927e-07
12.5528	1.04703e-07
12.5541	1.02955e-07
12.5554	1.04024e-07
12.5568	9.6258e-08
12.558	9.9938e-08
12.5594	1.02817e-07
12.5607	1.07331e-07
12.562	1.01192e-07
12.5634	1.04829e-07
12.5647	1.04712e-07
12.566	1.0521e-07
12.5674	1.03179e-07
12.5687	1.06105e-07
12.57	9.1789e-08
12.5713	1.04587e-07
12.5726	1.00239e-07
12.5739	1.08329e-07
12.5752	9.5936e-08
12.5765	9.7975e-08
12.5778	9.9817e-08
12.5791	9.4289e-08
12.5803	8.5572e-08
12.5816	9.1485e-08
12.5828	9.846e-08
12.5841	1.00692e-07
12.5854	8.985e-08
12.5866	8.5383e-08
12.5879	9.128e-08
12.5892	1.04102e-07
12.5905	1.00548e-07
12.5917	8.3272e-08
12.5929	8.8186e-08
12.5942	1.03335e-07
12.5955	9.6267e-08
12.5968	1.02657e-07
12.5981	9.9893e-08
12.5994	1.07742e-07
12.6008	1.03258e-07
12.6021	1.02545e-07
12.6034	1.03758e-07
12.6048	1.02938e-07
12.6061	1.00258e-07
12.6074	9.6043e-08
12.6086	9.6799e-08
12.6099	9.7773e-08
12.6112	1.00465e-07
12.6125	1.00152e-07
12.6139	1.05056e-07
12.6152	1.03158e-07
12.6165	1.02292e-07
12.6178	1.02966e-07
12.6191	1.00217e-07
12.6204	9.6765e-08
12.6217	9.7982e-08
12.623	9.8681e-08
12.6243	1.00383e-07
12.6256	1.00498e-07
12.6269	1.03656e-07
12.6283	1.05512e-07
12.6296	1.00757e-07
12.6309	1.03139e-07
12.6322	1.01708e-07
12.6335	1.0732e-07
12.6349	1.03612e-07
12.6362	1.02786e-07
12.6375	1.06946e-07
12.6389	1.02187e-07
12.6402	1.0358e-07
12.6415	1.01791e-07
12.6428	1.06948e-07
12.6441	1.00094e-07
12.6454	1.0487e-07
12.6468	1.03803e-07
12.6481	9.8153e-08
12.6494	9.9817e-08
12.6507	9.9428e-08
12.652	1.02619e-07
12.6533	1.0462e-07
12.6546	1.04688e-07
12.656	1.05041e-07
12.6573	1.00626e-07
12.6586	9.635e-08
12.6598	9.4675e-08
12.6611	9.3497e-08
12.6623	9.3821e-08
12.6636	9.669e-08
12.6649	1.03828e-07
12.6662	1.02283e-07
12.6676	1.10619e-07
12.6689	1.04258e-07
12.6702	9.8908e-08
12.6715	9.7625e-08
12.6728	9.9496e-08
12.6741	1.0544e-07
12.6754	1.05215e-07
12.6767	9.8517e-08
12.678	9.9689e-08
12.6793	9.8752e-08
12.6806	9.783e-08
12.6819	9.6173e-08
12.6831	9.7555e-08
12.6844	9.6392e-08
12.6857	1.0027e-07
12.687	9.89e-08
12.6883	1.00988e-07
12.6896	1.0552e-07
12.691	1.04664e-07
12.6923	9.7276e-08
12.6935	9.4704e-08
12.6948	1.06431e-07
12.6962	1.02914e-07
12.6975	9.8221e-08
12.6987	9.6829e-08
12.7	9.7092e-08
12.7013	9.8688e-08
12.7026	1.01576e-07
12.7039	1.08196e-07
12.7053	1.06839e-07
12.7066	1.00023e-07
12.7079	1.03377e-07
12.7092	1.05878e-07
12.7106	1.01043e-07
12.7119	1.05633e-07
12.7132	1.06514e-07
12.7145	1.03721e-07
12.7158	9.9976e-08
12.7171	1.00814e-07
12.7184	1.04052e-07
12.7198	1.0085e-07
12.7211	9.978e-08
12.7224	1.00826e-07
12.7237	1.04603e-07
12.725	1.01591e-07
12.7263	9.875e-08
12.7276	9.8556e-08
12.7289	9.6061e-08
12.7301	1.03585e-07
12.7315	1.02452e-07
12.7328	1.07638e-07
12.7341	1.01179e-07
12.7354	1.01075e-07
12.7367	9.8592e-08
12.738	9.5419e-08
12.7392	8.9479e-08
12.7405	9.0604e-08
12.7417	9.4683e-08
12.743	1.00131e-07
12.7443	1.00773e-07
12.7456	1.03209e-07
12.7469	1.00054e-07
12.7482	9.6074e-08
12.7495	9.6621e-08
12.7508	1.00614e-07
12.752	9.3386e-08
12.7533	9.0832e-08
12.7545	9.5103e-08
12.7558	9.1714e-08
12.757	8.8817e-08
12.7583	9.742e-08
12.7596	9.9424e-08
12.7608	9.6298e-08
12.7621	1.06745e-07
12.7635	1.07503e-07
12.7648	1.02883e-07
12.7661	1.04724e-07
12.7674	9.8075e-08
12.7687	1.01477e-07
12.77	1.02687e-07
12.7713	1.06985e-07
12.7727	1.06558e-07
12.774	1.07868e-07
12.7754	1.06525e-07
12.7767	1.05412e-07
12.778	9.9442e-08
12.7793	1.01209e-07
12.7806	1.03751e-07
12.7819	1.06897e-07
12.7832	1.03546e-07
12.7846	1.02736e-07
12.7859	1.01954e-07
12.7872	9.9516e-08
12.7885	1.0452e-07
12.7898	1.03096e-07
12.7911	9.8895e-08
12.7924	1.01519e-07
12.7937	1.00807e-07
12.795	1.00242e-07
12.7963	1.06281e-07
12.7976	1.06662e-07
12.799	1.08276e-07
12.8003	1.03008e-07
12.8016	1.07639e-07
12.8029	1.02134e-07
12.8042	9.8937e-08
12.8055	9.8208e-08
12.8068	1.02484e-07
12.8081	1.10943e-07
12.8095	1.02019e-07
12.8108	9.8496e-08
12.8121	1.03194e-07
12.8134	9.6902e-08
12.8146	9.6408e-08
12.8159	1.0678e-07
12.8173	9.9342e-08
12.8186	1.05056e-07
12.8199	1.07041e-07
12.8212	9.7887e-08
12.8225	9.9295e-08
12.8237	9.2227e-08
12.825	9.5148e-08
12.8263	1.01912e-07
12.8276	9.8331e-08
12.8289	1.00917e-07
12.8301	9.8669e-08
12.8314	1.02954e-07
12.8327	9.3073e-08
12.834	1.04197e-07
12.8353	1.04867e-07
12.8366	1.0697e-07
12.838	1.02454e-07
12.8393	1.01987e-07
12.8406	1.01367e-07
12.8419	9.9361e-08
12.8432	1.05241e-07
12.8445	1.07465e-07
12.8458	1.01544e-07
12.8471	1.04378e-07
12.8485	1.06483e-07
12.8498	1.0624e-07
12.8511	1.01171e-07
12.8524	1.06343e-07
12.8537	9.4571e-08
12.855	9.0795e-08
12.8562	9.8314e-08
12.8575	9.941e-08
12.8588	9.604e-08
12.8601	9.6798e-08
12.8613	1.00267e-07
12.8626	1.04114e-07
12.8639	1.03217e-07
12.8653	9.8555e-08
12.8665	9.2822e-08
12.8678	1.0016e-07
12.8691	9.8643e-08
12.8704	1.02369e-07
12.8717	9.9917e-08
12.873	1.03951e-07
12.8743	1.0235e-07
12.8756	1.07126e-07
12.8769	1.06433e-07
12.8783	1.00877e-07
12.8795	9.8738e-08
12.8808	9.8969e-08
12.8821	1.01901e-07
12.8834	9.6692e-08
12.8847	9.8438e-08
12.886	9.7125e-08
12.8872	8.9307e-08
12.8885	9.0792e-08
12.8897	1.02092e-07
12.891	1.10829e-07
12.8924	1.05379e-07
12.8937	1.00962e-07
12.895	1.05341e-07
12.8963	9.4553e-08
12.8976	1.00987e-07
12.8989	1.13238e-07
12.9002	1.04838e-07
12.9015	1.02193e-07
12.9028	9.6696e-08
12.9041	9.9035e-08
12.9054	1.03782e-07
12.9067	1.05437e-07
12.9081	1.08855e-07
12.9094	1.08701e-07
12.9107	1.00179e-07
12.912	1.00772e-07
12.9133	1.02711e-07
12.9146	9.472e-08
12.9159	1.00815e-07
12.9172	1.12483e-07
12.9186	1.10177e-07
12.9199	1.01903e-07
12.9212	1.01901e-07
12.9225	1.07449e-07
12.9239	1.10953e-07
12.9252	1.0706e-07
12.9266	1.05429e-07
12.9279	1.01874e-07
12.9292	1.05196e-07
12.9305	1.00324e-07
12.9318	9.4612e-08
12.9331	1.04304e-07
12.9344	1.00842e-07
12.9357	1.06891e-07
12.937	1.1183e-07
12.9384	1.09871e-07
12.9397	1.11427e-07
12.9411	1.04162e-07
12.9424	1.06747e-07
12.9437	1.01885e-07
12.945	9.7565e-08
12.9463	9.45e-08
12.9475	9.0228e-08
12.9488	9.5571e-08
12.9501	1.04965e-07
12.9514	1.08555e-07
12.9528	1.05967e-07
12.9541	1.03595e-07
12.9554	1.02451e-07
12.9567	1.0525e-07
12.958	1.01669e-07
12.9593	1.06383e-07
12.9607	1.08633e-07
12.962	1.08942e-07
12.9633	1.04827e-07
12.9646	1.0595e-07
12.966	1.07904e-07
12.9673	1.0738e-07
12.9686	1.00502e-07
12.9699	1.00236e-07
12.9712	1.01366e-07
12.9725	9.6552e-08
12.9738	1.04251e-07
12.9751	1.05313e-07
12.9764	1.01549e-07
12.9778	1.10483e-07
12.9791	1.10223e-07
12.9804	1.00452e-07
12.9817	1.03403e-07
12.983	1.0521e-07
12.9844	1.07913e-07
12.9857	1.13334e-07
12.9871	1.11044e-07
12.9884	1.11275e-07
12.9898	1.13354e-07
12.9911	1.01154e-07
12.9924	9.7247e-08
12.9937	1.05599e-07
12.9951	1.08568e-07
12.9964	1.11336e-07
12.9978	1.14863e-07
12.9991	1.09679e-07
13	-2.194e-09

